Towards Scalable Quantum Networks

This paper presents a comprehensive study on the scalability challenges and opportunities in quantum communication networks, with the goal of determining parameters that impact networks most as well as the trends that appear when scaling networks. We design simulations of quantum networks comprised of router nodes made up of trapped-ion qubits, separated by quantum repeaters in the form of Bell State Measurement (BSM) nodes. Such networks hold the promise of securely sharing quantum information and enabling high-power distributed quantum computing. Despite the promises, quantum networks encounter scalability issues due to noise and operational errors. Through a modular approach, our research aims to surmount these challenges, focusing on effects from scaling node counts and separation distances while monitoring low-quality communication arising from decoherence effects. We aim to pinpoint the critical features within networks essential for advancing scalable, large-scale quantum computing systems. Our findings underscore the impact of several network parameters on scalability, highlighting a critical insight into the trade-offs between the number of repeaters and the quality of entanglement generated. This paper lays the groundwork for future explorations into optimized quantum network designs and protocols.

==> Figures/raw_data/swapping_1000km_10node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999818540288,0.75
r0,r0,9.979884865288,0.9086000342166887
r0,r0,9.726247877788,0.8544869773726642
r0,r0,9.815893602788,0.8172984819567821
r0,r0,9.997029602788,0.8958870540415664
r0,r0,9.999462965288,0.863459406821828
r0,r0,9.991196090288,0.8435212005292144
r0,r0,9.999818515288,0.7884615384615384
r0,r0,9.999540752788,0.75
r9,r9,9.958458390288,0.75
r9,r9,9.957102815288,0.7884615384615384
r9,r9,9.248448102788,0.9230610037782856
r9,r9,9.047278540288,0.9230610037782856
r9,r9,9.913802177788,0.8958870540415664
r9,r9,9.934913590288,0.863459406821828
r9,r9,9.175780390288,0.9230610037782856
r9,r9,9.380394440288,0.9230610037782856
r9,r9,9.615042302788,0.9230610037782856
r9,r9,9.944702627788,0.8270065075921907
r9,r9,9.312126777788,0.9230610037782856
r9,r9,9.441861990288,0.9230610037782856
r9,r9,9.128524190288,0.9230610037782856
r9,r9,9.776989077788,0.9230610037782856
r9,r9,9.502729590288,0.9230610037782856
r9,r9,9.823545302788,0.9230610037782856
r9,r9,9.725232777788,0.9230610037782856
r9,r9,9.661776290288,0.9230610037782856
r9,r9,9.561841565288,0.9230610037782856
r9,r9,9.881046127788,0.9230610037782856
r0,r0,9.999818540288,0.75
r0,r0,9.979884865288,0.9086000342166887
r0,r0,9.726247877788,0.8544869773726642
r0,r0,9.815893602788,0.8172984819567821
r0,r0,9.997029602788,0.8958870540415664
r0,r0,9.999462965288,0.863459406821828
r0,r0,9.991196090288,0.8435212005292144
r0,r0,9.999818515288,0.7884615384615384
r0,r0,9.999540752788,0.75
r9,r9,9.958458390288,0.75
r9,r9,9.957102815288,0.7884615384615384
r9,r9,9.248448102788,0.9230610037782856
r9,r9,9.047278540288,0.9230610037782856
r9,r9,9.913802177788,0.8958870540415664
r9,r9,9.934913590288,0.863459406821828
r9,r9,9.175780390288,0.9230610037782856
r9,r9,9.380394440288,0.9230610037782856
r9,r9,9.615042302788,0.9230610037782856
r9,r9,9.944702627788,0.8270065075921907
r9,r9,9.312126777788,0.9230610037782856
r9,r9,9.441861990288,0.9230610037782856
r9,r9,9.128524190288,0.9230610037782856
r9,r9,9.776989077788,0.9230610037782856
r9,r9,9.502729590288,0.9230610037782856
r9,r9,9.823545302788,0.9230610037782856
r9,r9,9.725232777788,0.9230610037782856
r9,r9,9.661776290288,0.9230610037782856
r9,r9,9.561841565288,0.9230610037782856
r9,r9,9.881046127788,0.9230610037782856
r0,r0,9.999818540288,0.75
r0,r0,9.979884865288,0.9086000342166887
r0,r0,9.726247877788,0.8544869773726642
r0,r0,9.815893602788,0.8172984819567821
r0,r0,9.997029602788,0.8958870540415664
r0,r0,9.999462965288,0.863459406821828
r0,r0,9.991196090288,0.8435212005292144
r0,r0,9.999818515288,0.7884615384615384
r0,r0,9.999540752788,0.75
r9,r9,9.958458390288,0.75
r9,r9,9.957102815288,0.7884615384615384
r9,r9,9.248448102788,0.9230610037782856
r9,r9,9.047278540288,0.9230610037782856
r9,r9,9.913802177788,0.8958870540415664
r9,r9,9.934913590288,0.863459406821828
r9,r9,9.175780390288,0.9230610037782856
r9,r9,9.380394440288,0.9230610037782856
r9,r9,9.615042302788,0.9230610037782856
r9,r9,9.944702627788,0.8270065075921907
r9,r9,9.312126777788,0.9230610037782856
r9,r9,9.441861990288,0.9230610037782856
r9,r9,9.128524190288,0.9230610037782856
r9,r9,9.776989077788,0.9230610037782856
r9,r9,9.502729590288,0.9230610037782856
r9,r9,9.823545302788,0.9230610037782856
r9,r9,9.725232777788,0.9230610037782856
r9,r9,9.661776290288,0.9230610037782856
r9,r9,9.561841565288,0.9230610037782856
r9,r9,9.881046127788,0.9230610037782856
r0,r0,9.999818540288,0.75
r0,r0,9.979884865288,0.9086000342166887
r0,r0,9.726247877788,0.8544869773726642
r0,r0,9.815893602788,0.8172984819567821
r0,r0,9.997029602788,0.8958870540415664
r0,r0,9.999462965288,0.863459406821828
r0,r0,9.991196090288,0.8435212005292144
r0,r0,9.999818515288,0.7884615384615384
r0,r0,9.999540752788,0.75
r9,r9,9.958458390288,0.75
r9,r9,9.957102815288,0.7884615384615384
r9,r9,9.248448102788,0.9230610037782856
r9,r9,9.047278540288,0.9230610037782856
r9,r9,9.913802177788,0.8958870540415664
r9,r9,9.934913590288,0.863459406821828
r9,r9,9.175780390288,0.9230610037782856
r9,r9,9.380394440288,0.9230610037782856
r9,r9,9.615042302788,0.9230610037782856
r9,r9,9.944702627788,0.8270065075921907
r9,r9,9.312126777788,0.9230610037782856
r9,r9,9.441861990288,0.9230610037782856
r9,r9,9.128524190288,0.9230610037782856
r9,r9,9.776989077788,0.9230610037782856
r9,r9,9.502729590288,0.9230610037782856
r9,r9,9.823545302788,0.9230610037782856
r9,r9,9.725232777788,0.9230610037782856
r9,r9,9.661776290288,0.9230610037782856
r9,r9,9.561841565288,0.9230610037782856
r9,r9,9.881046127788,0.9230610037782856


==> Figures/raw_data/swapping_1000km_10node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,19.999659340288,0.8435212005292144
r0,r0,19.999837152788,0.75
r0,r0,19.999537152788,0.75
r0,r0,18.682629015288,0.8997115275057712
r0,r0,19.741433465288,0.8172984819567821
r0,r0,19.999970490288,0.75
r0,r0,19.983570227788,0.8783978374721049
r0,r0,19.999192727788,0.7884615384615384
r0,r0,19.476685127788,0.8318821662818738
r0,r0,19.683177015288,0.8544869773726642
r0,r0,13.084118577788,0.8463557609271232
r9,r9,13.084118577788,0.8463557609271232
r9,r9,11.235903590288,0.9230610037782856
r9,r9,11.283437627788,0.9230610037782856
r9,r9,11.151957927788,0.9230610037782856
r9,r9,11.124746440288,0.9230610037782856
r9,r9,11.191558502788,0.9230610037782856
r9,r9,11.012722377788,0.9230610037782856
r9,r9,11.171102652788,0.9230610037782856
r9,r9,11.472718052788,0.75
r9,r9,11.469329115288,0.8270065075921907
r9,r9,11.046400615288,0.9230610037782856
r9,r9,11.321682590288,0.9230610037782856
r9,r9,11.413683890288,0.9230610037782856
r9,r9,11.258892815288,0.9230610037782856
r9,r9,11.099401627788,0.9230610037782856
r9,r9,11.455373365288,0.863459406821828
r9,r9,11.074101290288,0.9230610037782856
r9,r9,11.446439915288,0.8958870540415664
r9,r9,11.471362477788,0.7884615384615384
r9,r9,11.356838652788,0.9230610037782856
r0,r0,19.999903952788,0.75
r0,r0,19.802223352788,0.8544869773726642
r0,r0,19.603909452788,0.9166706150228321
r0,r0,14.269523640288,0.8679123182555267
r0,r0,19.979025890288,0.8435212005292144
r0,r0,19.999826165288,0.75
r0,r0,19.993470502788,0.8958870540415664
r0,r0,15.120513590288,0.8318821662818738
r0,r0,19.999970590288,0.8958870540415664
r0,r0,11.467616752788,0.8463557609271232
r9,r9,11.261748352788,0.9230610037782856
r9,r9,11.354283052788,0.9230610037782856
r9,r9,11.051778615288,0.9230610037782856
r9,r9,11.111757302788,0.9230610037782856
r9,r9,11.093290377788,0.9230610037782856
r9,r9,11.160080240288,0.9230610037782856
r9,r9,11.446773290288,0.7884615384615384
r9,r9,11.184025015288,0.9230610037782856
r9,r9,11.467616752788,0.8463557609271232
r9,r9,11.412883915288,0.8958870540415664
r9,r9,11.212980990288,0.9230610037782856
r9,r9,11.383594565288,0.9230610037782856
r9,r9,11.137113215288,0.9230610037782856
r9,r9,11.322227027788,0.9230610037782856
r9,r9,11.450740015288,0.75
r9,r9,11.439417627788,0.8270065075921907
r9,r9,11.069323327788,0.9230610037782856
r9,r9,11.241114752788,0.9230610037782856
r9,r9,11.429250815288,0.863459406821828
r9,r9,11.294726665288,0.9230610037782856
r0,r0,19.518803615288,0.8463557609271232
r0,r0,19.999921677788,0.7884615384615384
r0,r0,19.999966102788,0.75
r0,r0,19.998866102788,0.863459406821828
r0,r0,19.998788302788,0.7884615384615384
r0,r0,19.967043402788,0.8880905778758258
r9,r9,11.169635840288,0.9230610037782856
r9,r9,11.313260065288,0.9230610037782856
r9,r9,11.286781927788,0.9230610037782856
r9,r9,11.085490177788,0.9230610037782856
r9,r9,11.105168252788,0.9230610037782856
r9,r9,11.149535565288,0.9230610037782856
r9,r9,11.344382740288,0.9230610037782856
r9,r9,19.518803615288,0.8463557609271232
r9,r9,11.435684027788,0.8270065075921907
r9,r9,11.267759427788,0.9230610037782856
r9,r9,11.439172965288,0.7884615384615384
r9,r9,11.193025027788,0.9230610037782856
r9,r9,11.412517015288,0.8958870540415664
r9,r9,11.016989165288,0.9230610037782856
r9,r9,11.430361727788,0.863459406821828
r9,r9,11.441884115288,0.75
r9,r9,11.218592065288,0.9230610037782856
r9,r9,11.388050015288,0.9230610037782856
r9,r9,11.238514540288,0.9230610037782856
r9,r9,11.130090865288,0.9230610037782856
r0,r0,19.899104627788,0.8880905778758258
r0,r0,11.133545465288,0.8463557609271232
r0,r0,19.997850502788,0.8958870540415664
r0,r0,19.999906077788,0.863459406821828
r0,r0,16.877055190288,0.8997115275057712
r0,r0,19.999572827788,0.75
r9,r9,11.303170827788,0.9230610037782856
r9,r9,11.091945690288,0.9230610037782856
r9,r9,11.452739065288,0.75
r9,r9,11.155967940288,0.9230610037782856
r9,r9,11.139135277788,0.9230610037782856
r9,r9,11.242903352788,0.9230610037782856
r9,r9,11.344938002788,0.9230610037782856
r9,r9,11.177235877788,0.9230610037782856
r9,r9,11.110646115288,0.9230610037782856
r9,r9,11.196902790288,0.9230610037782856
r9,r9,11.439483402788,0.863459406821828
r9,r9,11.219680865288,0.9230610037782856
r9,r9,11.451516852788,0.7884615384615384
r9,r9,11.423483227788,0.8958870540415664
r9,r9,11.019622615288,0.9230610037782856
r9,r9,11.271681527788,0.9230610037782856
r9,r9,11.043789452788,0.9230610037782856
r9,r9,11.391671815288,0.9230610037782856
r9,r9,11.446850127788,0.8270065075921907
r9,r9,11.133545465288,0.8463557609271232
r0,r0,18.887298652788,0.8679123182555267
r0,r0,19.999748002788,0.75
r0,r0,19.999070177788,0.8270065075921907
r0,r0,19.999848015288,0.7884615384615384
r0,r0,17.173405815288,0.8997115275057712
r0,r0,19.921680065288,0.8318821662818738
r0,r0,19.957002877788,0.8783978374721049
r0,r0,19.992314552788,0.8435212005292144
r0,r0,19.996836815288,0.863459406821828
r0,r0,19.999848002788,0.75
r0,r0,19.999925777788,0.75
r9,r9,11.437728502788,0.863459406821828
r9,r9,11.077223440288,0.9230610037782856
r9,r9,11.451484265288,0.75
r9,r9,11.322249040288,0.9230610037782856
r9,r9,11.425806115288,0.8958870540415664
r9,r9,11.258303702788,0.9230610037782856
r9,r9,11.192625027788,0.9230610037782856
r9,r9,11.015178115288,0.9230610037782856
r9,r9,11.354049527788,0.9230610037782856
r9,r9,11.212680865288,0.9230610037782856
r9,r9,11.229492190288,0.9230610037782856
r9,r9,11.046378465288,0.9230610037782856
r9,r9,11.167624640288,0.9230610037782856
r9,r9,11.141624265288,0.9230610037782856
r9,r9,11.096045865288,0.9230610037782856
r9,r9,11.450128690288,0.7884615384615384
r9,r9,11.285481852788,0.9230610037782856
r9,r9,11.120824027788,0.9230610037782856
r9,r9,11.400505765288,0.9230610037782856
r9,r9,11.447217540288,0.8270065075921907
r0,r0,19.999889015288,0.75
r0,r0,17.366837827788,0.8997115275057712
r0,r0,19.960955127788,0.8679123182555267
r0,r0,19.999989015288,0.8270065075921907
r0,r0,19.998233440288,0.8270065075921907
r0,r0,19.997377865288,0.8783978374721049
r9,r9,12.510654140288,0.8270065075921907
r9,r9,11.253192702788,0.9230610037782856
r9,r9,11.322893752788,0.9230610037782856
r9,r9,12.515198652788,0.7884615384615384
r9,r9,12.518487590288,0.75
r9,r9,12.469142465288,0.9230610037782856
r9,r9,11.095212415288,0.9230610037782856
r9,r9,12.502998477788,0.863459406821828
r9,r9,11.070145415288,0.9230610037782856
r9,r9,11.227892340288,0.9230610037782856
r9,r9,11.283459815288,0.9230610037782856
r9,r9,11.117601615288,0.9230610037782856
r9,r9,11.353683052788,0.9230610037782856
r9,r9,11.156391327788,0.9230610037782856
r9,r9,12.491931665288,0.8958870540415664
r9,r9,11.051123127788,0.9230610037782856
r9,r9,11.181691702788,0.9230610037782856
r9,r9,11.139390840288,0.9230610037782856
r9,r9,11.391728040288,0.9230610037782856
r9,r9,11.202969765288,0.9230610037782856
r0,r0,19.425975602788,0.8997115275057712
r0,r0,19.999361452788,0.75
r0,r0,19.947305102788,0.9166706150228321
r0,r0,19.983372340288,0.8783978374721049
r0,r0,19.999817052788,0.8270065075921907
r0,r0,19.997650315288,0.8958870540415664
r9,r9,11.175780302788,0.9230610037782856
r9,r9,11.243503452788,0.9230610037782856
r9,r9,12.964860827788,0.75
r9,r9,11.076945502788,0.9230610037782856
r9,r9,11.405939090288,0.9230610037782856
r9,r9,11.267270477788,0.9230610037782856
r9,r9,12.937449315288,0.8958870540415664
r9,r9,11.294404202788,0.9230610037782856
r9,r9,11.335893690288,0.9230610037782856
r9,r9,11.216047502788,0.9230610037782856
r9,r9,12.953638440288,0.8270065075921907
r9,r9,12.961571890288,0.7884615384615384
r9,r9,11.127268502788,0.9230610037782856
r9,r9,11.102545915288,0.9230610037782856
r9,r9,11.055711877788,0.9230610037782856
r9,r9,12.948116140288,0.863459406821828
r9,r9,11.151635502788,0.9230610037782856
r9,r9,11.199502890288,0.9230610037782856
r9,r9,12.907226665288,0.9230610037782856
r9,r9,11.020978065288,0.9230610037782856
r0,r0,19.999739065288,0.863459406821828
r0,r0,19.900348740288,0.8880905778758258
r0,r0,18.634764102788,0.8997115275057712
r0,r0,19.991127840288,0.8435212005292144
r0,r0,19.300139140288,0.8318821662818738
r0,r0,19.997783490288,0.8958870540415664
r0,r0,19.977749865288,0.8172984819567821
r0,r0,19.999794665288,0.75
r9,r9,11.097423490288,0.9230610037782856
r9,r9,11.441595065288,0.7884615384615384
r9,r9,11.445461790288,0.75
r9,r9,11.191169327788,0.9230610037782856
r9,r9,11.352071590288,0.9230610037782856
r9,r9,11.139179715288,0.9230610037782856
r9,r9,11.279037227788,0.9230610037782856
r9,r9,11.421339215288,0.8958870540415664
r9,r9,11.012166902788,0.9230610037782856
r9,r9,11.237725527788,0.9230610037782856
r9,r9,11.047100627788,0.9230610037782856
r9,r9,11.398150015288,0.9230610037782856
r9,r9,11.436272765288,0.8270065075921907
r9,r9,11.075345415288,0.9230610037782856
r9,r9,11.429972665288,0.863459406821828
r9,r9,11.158746627788,0.9230610037782856
r9,r9,11.115401465288,0.9230610037782856
r9,r9,11.254992427788,0.9230610037782856
r9,r9,11.310559877788,0.9230610037782856
r9,r9,11.215169677788,0.9230610037782856


==> Figures/raw_data/swapping_1000km_11node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.88295835001,0.8880905778758258
r0,r0,9.96615990001,0.8783978374721049
r0,r0,9.99956066251,0.75
r0,r0,9.99586047501,0.8958870540415664
r0,r0,9.97971023751,0.8435212005292144
r0,r0,9.93580940001,0.8172984819567821
r0,r0,9.60350285001,0.8318821662818738
r0,r0,9.99996055001,0.8270065075921907
r0,r0,9.99991062501,0.75
r0,r0,9.99806058751,0.8270065075921907
r10,r10,9.96254816251,0.8783978374721049
r10,r10,9.51939223751,0.9086000342166887
r10,r10,9.99984862501,0.863459406821828
r10,r10,9.34458901251,0.9086000342166887
r10,r10,9.25168903751,0.9086000342166887
r10,r10,9.99504856251,0.9230610037782856
r10,r10,9.44594095001,0.9086000342166887
r10,r10,9.99984863751,0.7884615384615384
r10,r10,9.78899722501,0.9086000342166887
r10,r10,9.92569785001,0.9086000342166887
r10,r10,9.15528725001,0.9086000342166887
r10,r10,9.62294417501,0.9086000342166887
r0,r0,9.88295835001,0.8880905778758258
r0,r0,9.96615990001,0.8783978374721049
r0,r0,9.99956066251,0.75
r0,r0,9.99586047501,0.8958870540415664
r0,r0,9.97971023751,0.8435212005292144
r0,r0,9.93580940001,0.8172984819567821
r0,r0,9.60350285001,0.8318821662818738
r0,r0,9.99996055001,0.8270065075921907
r0,r0,9.99991062501,0.75
r0,r0,9.99806058751,0.8270065075921907
r10,r10,9.96254816251,0.8783978374721049
r10,r10,9.51939223751,0.9086000342166887
r10,r10,9.99984862501,0.863459406821828
r10,r10,9.34458901251,0.9086000342166887
r10,r10,9.25168903751,0.9086000342166887
r10,r10,9.99504856251,0.9230610037782856
r10,r10,9.44594095001,0.9086000342166887
r10,r10,9.99984863751,0.7884615384615384
r10,r10,9.78899722501,0.9086000342166887
r10,r10,9.92569785001,0.9086000342166887
r10,r10,9.15528725001,0.9086000342166887
r10,r10,9.62294417501,0.9086000342166887
r0,r0,9.88295835001,0.8880905778758258
r0,r0,9.96615990001,0.8783978374721049
r0,r0,9.99956066251,0.75
r0,r0,9.99586047501,0.8958870540415664
r0,r0,9.97971023751,0.8435212005292144
r0,r0,9.93580940001,0.8172984819567821
r0,r0,9.60350285001,0.8318821662818738
r0,r0,9.99996055001,0.8270065075921907
r0,r0,9.99991062501,0.75
r0,r0,9.99806058751,0.8270065075921907
r10,r10,9.96254816251,0.8783978374721049
r10,r10,9.51939223751,0.9086000342166887
r10,r10,9.99984862501,0.863459406821828
r10,r10,9.34458901251,0.9086000342166887
r10,r10,9.25168903751,0.9086000342166887
r10,r10,9.99504856251,0.9230610037782856
r10,r10,9.44594095001,0.9086000342166887
r10,r10,9.99984863751,0.7884615384615384
r10,r10,9.78899722501,0.9086000342166887
r10,r10,9.92569785001,0.9086000342166887
r10,r10,9.15528725001,0.9086000342166887
r10,r10,9.62294417501,0.9086000342166887
r0,r0,9.88295835001,0.8880905778758258
r0,r0,9.96615990001,0.8783978374721049
r0,r0,9.99956066251,0.75
r0,r0,9.99586047501,0.8958870540415664
r0,r0,9.97971023751,0.8435212005292144
r0,r0,9.93580940001,0.8172984819567821
r0,r0,9.60350285001,0.8318821662818738
r0,r0,9.99996055001,0.8270065075921907
r0,r0,9.99991062501,0.75
r0,r0,9.99806058751,0.8270065075921907
r10,r10,9.96254816251,0.8783978374721049
r10,r10,9.51939223751,0.9086000342166887
r10,r10,9.99984862501,0.863459406821828
r10,r10,9.34458901251,0.9086000342166887
r10,r10,9.25168903751,0.9086000342166887
r10,r10,9.99504856251,0.9230610037782856
r10,r10,9.44594095001,0.9086000342166887
r10,r10,9.99984863751,0.7884615384615384
r10,r10,9.78899722501,0.9086000342166887
r10,r10,9.92569785001,0.9086000342166887
r10,r10,9.15528725001,0.9086000342166887
r10,r10,9.62294417501,0.9086000342166887


==> Figures/raw_data/swapping_1000km_12node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.998355760237,0.8958870540415664
r0,r0,9.999537572737,0.75
r0,r0,9.999289535237,0.8270065075921907
r0,r0,9.980043997737,0.8435212005292144
r0,r0,9.859679810237,0.8544869773726642
r0,r0,9.892998135237,0.8172984819567821
r0,r0,9.999764860237,0.75
r0,r0,9.999835010237,0.7884615384615384
r0,r0,9.725106435237,0.8880905778758258
r11,r11,9.254727272737,0.9230610037782856
r11,r11,9.333154110237,0.9230610037782856
r11,r11,9.954297885237,0.9230610037782856
r11,r11,9.999897997737,0.7884615384615384
r11,r11,9.395827085237,0.9230610037782856
r11,r11,9.812997672737,0.9230610037782856
r11,r11,9.710427885237,0.9230610037782856
r11,r11,9.986688860237,0.9230610037782856
r11,r11,9.778400735237,0.9230610037782856
r11,r11,9.304717685237,0.9230610037782856
r11,r11,9.998843435237,0.8958870540415664
r11,r11,9.966748722737,0.9251680219215657
r11,r11,9.581245797737,0.9230610037782856
r11,r11,9.528863835237,0.9230610037782856
r0,r0,9.939139660237,0.8880905778758258
r0,r0,9.664047522737,0.9166706150228321
r0,r0,9.999921722737,0.7884615384615384
r0,r0,9.998939897737,0.7884615384615384
r0,r0,9.999067172737,0.8958870540415664
r11,r11,9.166251360237,0.9230610037782856
r11,r11,9.828901985237,0.8303063270208709
r11,r11,9.998588485237,0.7884615384615384
r11,r11,9.865824572737,0.9230610037782856
r11,r11,9.715187847737,0.9230610037782856
r11,r11,9.374554372737,0.9230610037782856
r11,r11,9.749987935237,0.9230610037782856
r11,r11,9.828851760237,0.9230610037782856
r11,r11,9.569055385237,0.8984820332793073
r11,r11,9.997602747737,0.8270065075921907
r11,r11,9.096460360237,0.9230610037782856
r11,r11,9.940542897737,0.9230610037782856
r11,r11,9.989506660237,0.863459406821828
r11,r11,9.998630035237,0.75
r11,r11,9.025851147737,0.9230610037782856
r11,r11,9.675864810237,0.9230610037782856
r11,r11,9.790901797737,0.8664770157157725
r11,r11,9.999997585237,0.75
r11,r11,9.602800947737,0.9230610037782856
r0,r0,9.999920735237,0.7884615384615384
r0,r0,9.999693472737,0.75
r0,r0,9.998520722737,0.8435212005292144
r0,r0,9.858038372737,0.8544869773726642
r0,r0,9.999929822737,0.75
r0,r0,9.999657085237,0.8270065075921907
r0,r0,9.740656035237,0.8318821662818738
r0,r0,9.999975272737,0.8270065075921907
r11,r11,9.998623997737,0.9230610037782856
r11,r11,9.999742197737,0.75
r11,r11,9.711550735237,0.9230610037782856
r11,r11,9.836532835237,0.9230610037782856
r11,r11,9.979339310237,0.9251680219215657
r11,r11,9.403368210237,0.9230610037782856
r11,r11,9.175099122737,0.9230610037782856
r11,r11,9.899414747737,0.9230610037782856
r11,r11,9.685968822737,0.9230610037782856
r11,r11,9.142271747737,0.9230610037782856
r11,r11,9.242199347737,0.9230610037782856
r11,r11,9.441422835237,0.9230610037782856
r11,r11,9.796660035237,0.9230610037782856
r11,r11,9.999096735237,0.7884615384615384
r11,r11,9.109298897737,0.9251680219215657
r0,r0,9.800241460237,0.8880905778758258
r0,r0,9.906196422737,0.8172984819567821
r0,r0,9.999542260237,0.75
r0,r0,9.998787710237,0.8435212005292144
r0,r0,9.999569497737,0.7884615384615384
r0,r0,9.407594122737,0.9166706150228321
r11,r11,9.150016685237,0.9230610037782856
r11,r11,9.928616360237,0.9230610037782856
r11,r11,9.949952760237,0.8958870540415664
r11,r11,9.891197460237,0.9230610037782856
r11,r11,9.264531685237,0.9230610037782856
r11,r11,9.395914097737,0.8984820332793073
r11,r11,9.698506297737,0.8664770157157725
r11,r11,9.718242572737,0.9230610037782856
r11,r11,9.972507335237,0.75
r11,r11,9.472877647737,0.9230610037782856
r11,r11,9.592551172737,0.9230610037782856
r11,r11,9.940698272737,0.8303063270208709
r11,r11,9.961025510237,0.863459406821828
r11,r11,9.969189160237,0.7884615384615384
r11,r11,9.041843647737,0.9230610037782856
r11,r11,9.083430972737,0.9251680219215657
r11,r11,9.966761885237,0.8270065075921907
r11,r11,9.405450197737,0.9230610037782856
r11,r11,9.772933572737,0.9230610037782856
r11,r11,9.222889610237,0.9230610037782856


==> Figures/raw_data/swapping_1000km_13node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999832970843,0.75
r0,r0,9.987157858343,0.8435212005292144
r0,r0,9.999416295843,0.8270065075921907
r0,r0,9.977524458343,0.8544869773726642
r0,r0,9.999932970843,0.7884615384615384
r0,r0,9.999724620843,0.7884615384615384
r0,r0,9.821631633343,0.8318821662818738
r0,r0,9.998916295843,0.8958870540415664
r12,r12,9.534030333343,0.9166706150228321
r12,r12,9.975513395843,0.8435212005292144
r12,r12,9.942524895843,0.8880905778758258
r12,r12,9.920046458343,0.9086000342166887
r12,r12,9.999938533343,0.7884615384615384
r12,r12,9.178833883343,0.9086000342166887
r12,r12,9.999096895843,0.8270065075921907
r12,r12,9.963413333343,0.8783978374721049
r12,r12,9.999546833343,0.7884615384615384
r0,r0,9.275974470843,0.8318821662818738
r0,r0,9.999271845843,0.7884615384615384
r0,r0,9.999896845843,0.7884615384615384
r0,r0,9.999071758343,0.8270065075921907
r0,r0,9.999896770843,0.75
r0,r0,9.995830158343,0.8958870540415664
r0,r0,9.657560995843,0.8544869773726642
r0,r0,9.539160108343,0.8880905778758258
r0,r0,9.755978308343,0.8172984819567821
r0,r0,9.999680183343,0.75
r0,r0,9.970396533343,0.8783978374721049
r0,r0,9.999805170843,0.75
r0,r0,9.999988433343,0.75
r0,r0,9.991071758343,0.8435212005292144
r12,r12,9.993778970843,0.8435212005292144
r12,r12,9.855778108343,0.8544869773726642
r12,r12,9.999970695843,0.7884615384615384
r12,r12,9.984087258343,0.8783978374721049
r12,r12,9.999379058343,0.8270065075921907
r12,r12,9.690518783343,0.9166706150228321
r12,r12,9.997820670843,0.8958870540415664
r0,r0,9.999316270843,0.75
r0,r0,9.536312958343,0.8880905778758258
r0,r0,9.994541233343,0.8783978374721049
r0,r0,9.999724633343,0.75
r0,r0,9.939007508343,0.8172984819567821
r0,r0,9.654063833343,0.8544869773726642
r0,r0,9.998199595843,0.8958870540415664
r0,r0,9.999816270843,0.863459406821828
r0,r0,9.999924608343,0.75
r12,r12,9.999104433343,0.75
r12,r12,9.995662758343,0.8958870540415664
r12,r12,9.999929383343,0.75
r12,r12,9.717199058343,0.9166706150228321
r12,r12,9.992121058343,0.9086000342166887
r12,r12,9.999229458343,0.7884615384615384
r12,r12,9.898170420843,0.9086000342166887
r12,r12,9.836333270843,0.8544869773726642
r12,r12,9.999804458343,0.8958870540415664
r0,r0,9.999166783343,0.75
r0,r0,9.984383320843,0.8435212005292144
r0,r0,9.833748833343,0.8544869773726642
r0,r0,9.740656408343,0.8880905778758258
r0,r0,9.999450108343,0.7884615384615384
r0,r0,9.999241758343,0.8958870540415664
r0,r0,9.965224858343,0.8783978374721049
r12,r12,9.971590783343,0.8435212005292144
r12,r12,9.999140970843,0.7884615384615384
r12,r12,9.997207620843,0.8958870540415664
r12,r12,9.999874308343,0.7884615384615384
r12,r12,9.961690720843,0.8783978374721049
r12,r12,9.999265945843,0.863459406821828
r12,r12,9.999982583343,0.75
r12,r12,9.883880533343,0.8544869773726642
r12,r12,9.743787758343,0.9166706150228321


==> Figures/raw_data/swapping_1000km_14node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999967045202,0.863459406821828
r0,r0,9.844688732702,0.8880905778758258
r0,r0,9.982236057702,0.8172984819567821
r0,r0,9.997828507702,0.863459406821828
r0,r0,9.999882382702,0.75
r0,r0,9.994751595202,0.8958870540415664
r0,r0,9.989705395202,0.8435212005292144
r13,r13,9.397431695202,0.9230610037782856
r13,r13,9.787968295202,0.863459406821828
r13,r13,9.579360207702,0.9230610037782856
r13,r13,9.091421382702,0.9230610037782856
r13,r13,9.544206082702,0.9230610037782856
r13,r13,9.295692370202,0.9230610037782856
r13,r13,9.693514995202,0.9230610037782856
r13,r13,9.761883457702,0.9230610037782856
r13,r13,9.780552857702,0.8958870540415664
r13,r13,9.141421795202,0.9230610037782856
r13,r13,9.485540132702,0.9230610037782856
r13,r13,9.241668995202,0.9230610037782856
r13,r13,9.798145295202,0.75
r13,r13,9.183960970202,0.9230610037782856
r13,r13,9.796960670202,0.7884615384615384
r13,r13,9.794391420202,0.8270065075921907
r13,r13,9.616768195202,0.9230610037782856
r13,r13,9.654099282702,0.9230610037782856
r13,r13,9.351008232702,0.9230610037782856
r13,r13,9.440501307702,0.9230610037782856
r0,r0,9.997848032702,0.8270065075921907
r0,r0,9.952016870202,0.8435212005292144
r0,r0,9.943755245202,0.8783978374721049
r0,r0,9.918224282702,0.8544869773726642
r0,r0,9.788138595202,0.8318821662818738
r0,r0,9.999917282702,0.75
r0,r0,9.998632682702,0.7884615384615384
r0,r0,9.997348070202,0.8958870540415664
r13,r13,9.436349582702,0.9230610037782856
r13,r13,9.560291995202,0.9230610037782856
r13,r13,9.473314295202,0.9230610037782856
r13,r13,9.764282082702,0.9230610037782856
r13,r13,9.903723307702,0.863459406821828
r13,r13,9.362159570202,0.9230610037782856
r13,r13,9.507414557702,0.9230610037782856
r13,r13,9.405952220202,0.9230610037782856
r13,r13,9.859076782702,0.9230610037782856
r13,r13,9.034249270202,0.9230610037782856
r13,r13,9.630761832702,0.9230610037782856
r13,r13,9.200827482702,0.9230610037782856
r13,r13,9.913792620202,0.8270065075921907
r13,r13,9.600415420202,0.9230610037782856
r13,r13,9.153903932702,0.9230610037782856
r13,r13,9.918731120202,0.75
r13,r13,9.098572732702,0.9230610037782856
r13,r13,9.917546495202,0.7884615384615384
r13,r13,9.260497195202,0.9230610037782856
r13,r13,9.885061620202,0.8958870540415664
r0,r0,9.999800582702,0.863459406821828
r0,r0,9.947615520202,0.8880905778758258
r0,r0,9.999869857702,0.7884615384615384
r0,r0,9.998615957702,0.8435212005292144
r0,r0,9.999577532702,0.75
r0,r0,9.999985232702,0.8270065075921907
r0,r0,9.991008207702,0.8172984819567821
r13,r13,9.832445070202,0.8270065075921907
r13,r13,9.786706245202,0.9230610037782856
r13,r13,9.838568195202,0.7884615384615384
r13,r13,9.515065320202,0.9230610037782856
r13,r13,9.323707507702,0.9230610037782856
r13,r13,9.434549482702,0.9230610037782856
r13,r13,9.757567520202,0.9230610037782856
r13,r13,9.847745195202,0.75
r13,r13,9.076677395202,0.9230610037782856
r13,r13,9.194099020202,0.9230610037782856
r13,r13,9.624166320202,0.9230610037782856
r13,r13,9.661782082702,0.9230610037782856
r13,r13,9.374023207702,0.9230610037782856
r13,r13,9.466288120202,0.9230610037782856
r13,r13,9.811598757702,0.8958870540415664
r13,r13,9.824345007702,0.863459406821828
r13,r13,9.587366132702,0.9230610037782856
r13,r13,9.545942470202,0.9230610037782856
r13,r13,9.249422270202,0.9230610037782856
r13,r13,9.699967032702,0.9230610037782856
r0,r0,9.999968370202,0.863459406821828
r0,r0,9.999868370202,0.7884615384615384
r0,r0,9.999753020202,0.7884615384615384
r0,r0,9.988222107702,0.8544869773726642
r0,r0,9.826728507702,0.9166706150228321
r0,r0,9.997983745202,0.863459406821828
r13,r13,9.236735320202,0.9230610037782856
r13,r13,9.595161220202,0.9230610037782856
r13,r13,9.669361670202,0.9230610037782856
r13,r13,9.429095132702,0.9230610037782856
r13,r13,9.733243595202,0.9230610037782856
r13,r13,9.751928345202,0.8958870540415664
r13,r13,9.296581970202,0.9230610037782856
r13,r13,9.989502020202,0.8376814690566634
r13,r13,9.771766970202,0.863459406821828
r13,r13,9.699508057702,0.9230610037782856
r13,r13,9.781343970202,0.7884615384615384
r13,r13,9.195050357702,0.9230610037782856
r13,r13,9.775420845202,0.8270065075921907
r13,r13,9.515165057702,0.9230610037782856
r13,r13,9.343856182702,0.9230610037782856
r13,r13,9.383187245202,0.9230610037782856
r13,r13,9.633238345202,0.9230610037782856
r13,r13,9.783713220202,0.75
r13,r13,9.146549970202,0.9230610037782856
r13,r13,9.474549345202,0.9230610037782856


==> Figures/raw_data/swapping_1000km_15node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999325521439,0.75
r0,r0,9.913824896439,0.8544869773726642
r0,r0,9.740273633939,0.8880905778758258
r0,r0,9.951275196439,0.8172984819567821
r0,r0,9.999761258939,0.75
r0,r0,9.999704096439,0.75
r0,r0,9.998268371439,0.863459406821828
r0,r0,9.999604108939,0.7884615384615384
r0,r0,9.997011221439,0.8783978374721049
r14,r14,9.280184158939,0.9086000342166887
r14,r14,9.522061746439,0.9086000342166887
r14,r14,9.999970133939,0.7884615384615384
r14,r14,9.790660521439,0.8245580826534264
r14,r14,9.969918558939,0.8435212005292144
r14,r14,9.999104371439,0.9230610037782856
r14,r14,9.923482533939,0.9086000342166887
r14,r14,9.999913046439,0.75
r14,r14,9.627397758939,0.9086000342166887
r14,r14,9.857878333939,0.9086000342166887
r14,r14,9.953675583939,0.8783978374721049
r14,r14,9.430418721439,0.9086000342166887
r14,r14,9.168790571439,0.9086000342166887
r14,r14,9.999270146439,0.7884615384615384
r14,r14,9.058511233939,0.9086000342166887
r0,r0,9.999325521439,0.75
r0,r0,9.913824896439,0.8544869773726642
r0,r0,9.740273633939,0.8880905778758258
r0,r0,9.951275196439,0.8172984819567821
r0,r0,9.999761258939,0.75
r0,r0,9.999704096439,0.75
r0,r0,9.998268371439,0.863459406821828
r0,r0,9.999604108939,0.7884615384615384
r0,r0,9.997011221439,0.8783978374721049
r14,r14,9.280184158939,0.9086000342166887
r14,r14,9.522061746439,0.9086000342166887
r14,r14,9.999970133939,0.7884615384615384
r14,r14,9.790660521439,0.8245580826534264
r14,r14,9.969918558939,0.8435212005292144
r14,r14,9.999104371439,0.9230610037782856
r14,r14,9.923482533939,0.9086000342166887
r14,r14,9.999913046439,0.75
r14,r14,9.627397758939,0.9086000342166887
r14,r14,9.857878333939,0.9086000342166887
r14,r14,9.953675583939,0.8783978374721049
r14,r14,9.430418721439,0.9086000342166887
r14,r14,9.168790571439,0.9086000342166887
r14,r14,9.999270146439,0.7884615384615384
r14,r14,9.058511233939,0.9086000342166887
r0,r0,9.999325521439,0.75
r0,r0,9.913824896439,0.8544869773726642
r0,r0,9.740273633939,0.8880905778758258
r0,r0,9.951275196439,0.8172984819567821
r0,r0,9.999761258939,0.75
r0,r0,9.999704096439,0.75
r0,r0,9.998268371439,0.863459406821828
r0,r0,9.999604108939,0.7884615384615384
r0,r0,9.997011221439,0.8783978374721049
r14,r14,9.280184158939,0.9086000342166887
r14,r14,9.522061746439,0.9086000342166887
r14,r14,9.999970133939,0.7884615384615384
r14,r14,9.790660521439,0.8245580826534264
r14,r14,9.969918558939,0.8435212005292144
r14,r14,9.999104371439,0.9230610037782856
r14,r14,9.923482533939,0.9086000342166887
r14,r14,9.999913046439,0.75
r14,r14,9.627397758939,0.9086000342166887
r14,r14,9.857878333939,0.9086000342166887
r14,r14,9.953675583939,0.8783978374721049
r14,r14,9.430418721439,0.9086000342166887
r14,r14,9.168790571439,0.9086000342166887
r14,r14,9.999270146439,0.7884615384615384
r14,r14,9.058511233939,0.9086000342166887
r0,r0,9.999325521439,0.75
r0,r0,9.913824896439,0.8544869773726642
r0,r0,9.740273633939,0.8880905778758258
r0,r0,9.951275196439,0.8172984819567821
r0,r0,9.999761258939,0.75
r0,r0,9.999704096439,0.75
r0,r0,9.998268371439,0.863459406821828
r0,r0,9.999604108939,0.7884615384615384
r0,r0,9.997011221439,0.8783978374721049
r14,r14,9.280184158939,0.9086000342166887
r14,r14,9.522061746439,0.9086000342166887
r14,r14,9.999970133939,0.7884615384615384
r14,r14,9.790660521439,0.8245580826534264
r14,r14,9.969918558939,0.8435212005292144
r14,r14,9.999104371439,0.9230610037782856
r14,r14,9.923482533939,0.9086000342166887
r14,r14,9.999913046439,0.75
r14,r14,9.627397758939,0.9086000342166887
r14,r14,9.857878333939,0.9086000342166887
r14,r14,9.953675583939,0.8783978374721049
r14,r14,9.430418721439,0.9086000342166887
r14,r14,9.168790571439,0.9086000342166887
r14,r14,9.999270146439,0.7884615384615384
r14,r14,9.058511233939,0.9086000342166887


==> Figures/raw_data/swapping_1000km_16node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.975169666677,0.8783978374721049
r0,r0,9.947669241677,0.8544869773726642
r0,r0,9.999536641677,0.8270065075921907
r0,r0,9.999870016677,0.75
r0,r0,9.999970079177,0.7884615384615384
r0,r0,9.778033391677,0.8880905778758258
r0,r0,9.409282066677,0.8318821662818738
r0,r0,9.999836729177,0.75
r15,r15,9.179052891677,0.9230610037782856
r15,r15,9.763954829177,0.9230610037782856
r15,r15,9.445199341677,0.9230610037782856
r15,r15,9.070151591677,0.9230610037782856
r15,r15,9.952550754177,0.9230610037782856
r15,r15,9.940191079177,0.8303063270208709
r15,r15,9.883556829177,0.8984820332793073
r15,r15,9.513902154177,0.9230610037782856
r15,r15,9.919923004177,0.9230610037782856
r15,r15,9.798388529177,0.9230610037782856
r15,r15,9.999417754177,0.8270065075921907
r15,r15,9.996684404177,0.863459406821828
r15,r15,9.532402329177,0.9230610037782856
r15,r15,9.623002766677,0.9230610037782856
r15,r15,9.234931741677,0.9230610037782856
r15,r15,9.323832316677,0.9230610037782856
r15,r15,9.990584404177,0.9230610037782856
r0,r0,9.999965266677,0.7884615384615384
r0,r0,9.377289141677,0.8880905778758258
r0,r0,9.999831979177,0.75
r0,r0,9.826595954177,0.8544869773726642
r0,r0,9.999131954177,0.8783978374721049
r0,r0,9.999765254177,0.8270065075921907
r15,r15,9.677947216677,0.9230610037782856
r15,r15,9.260322741677,0.9230610037782856
r15,r15,9.441124341677,0.9230610037782856
r15,r15,9.828031354177,0.8664770157157725
r15,r15,9.997933566677,0.7884615384615384
r15,r15,9.875165416677,0.8303063270208709
r15,r15,9.913149166677,0.9230610037782856
r15,r15,9.820981916677,0.9230610037782856
r15,r15,9.737047654177,0.9230610037782856
r15,r15,9.028016916677,0.9230610037782856
r15,r15,9.575695791677,0.9230610037782856
r15,r15,9.950699766677,0.9230610037782856
r15,r15,9.996800216677,0.8958870540415664
r15,r15,9.985333416677,0.9230610037782856
r15,r15,9.997933566677,0.75
r15,r15,9.337790116677,0.9230610037782856
r15,r15,9.078117541677,0.9230610037782856
r0,r0,9.999378366677,0.863459406821828
r0,r0,9.999545066677,0.7884615384615384
r0,r0,9.999945029177,0.75
r0,r0,9.940944054177,0.8783978374721049
r0,r0,9.996844979177,0.8958870540415664
r0,r0,9.983990591677,0.8435212005292144
r0,r0,9.322701441677,0.8679123182555267
r15,r15,9.958149416677,0.9230610037782856
r15,r15,9.996949779177,0.8270065075921907
r15,r15,9.997283154177,0.7884615384615384
r15,r15,9.218403329177,0.9230610037782856
r15,r15,9.251521379177,0.9230610037782856
r15,r15,9.091269341677,0.9230610037782856
r15,r15,9.998249841677,0.75
r15,r15,9.644727041677,0.9230610037782856
r15,r15,9.986932604177,0.8984820332793073
r15,r15,9.868230016677,0.9230610037782856
r15,r15,9.776129229177,0.9230610037782856
r15,r15,9.041017916677,0.9230610037782856
r15,r15,9.803462754177,0.9230610037782856
r15,r15,9.891030979177,0.9230610037782856
r15,r15,9.988216354177,0.9230610037782856
r15,r15,9.991816404177,0.863459406821828
r15,r15,9.558357904177,0.9230610037782856
r0,r0,9.794749616677,0.8880905778758258
r0,r0,9.999995466677,0.75
r0,r0,9.517713579177,0.8318821662818738
r0,r0,9.999728741677,0.8270065075921907
r0,r0,9.999428741677,0.863459406821828
r0,r0,9.999728779177,0.7884615384615384
r0,r0,9.998195391677,0.8544869773726642
r15,r15,9.997897491677,0.7884615384615384
r15,r15,9.947899129177,0.9251680219215657
r15,r15,9.806029679177,0.9230610037782856
r15,r15,9.331021604177,0.9230610037782856
r15,r15,9.979963941677,0.9230610037782856
r15,r15,9.506141304177,0.9230610037782856
r15,r15,9.949863591677,0.9230610037782856
r15,r15,9.276287616677,0.9230610037782856
r15,r15,9.786858916677,0.8395935962577555
r15,r15,9.998897516677,0.75
r15,r15,9.661842766677,0.9230610037782856
r15,r15,9.445256304177,0.9230610037782856
r15,r15,9.413289316677,0.9230610037782856
r15,r15,9.307621329177,0.9230610037782856
r15,r15,9.739429066677,0.9230610037782856
r15,r15,9.627775716677,0.9230610037782856
r15,r15,9.996764141677,0.8958870540415664


==> Figures/raw_data/swapping_1000km_17node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.92936820001,0.8880905778758258
r0,r0,9.99781346251,0.8958870540415664
r0,r0,9.99941981251,0.75
r0,r0,9.99963850001,0.863459406821828
r0,r0,9.99300707501,0.8783978374721049
r0,r0,9.96098136251,0.8172984819567821
r16,r16,9.99980115001,0.75
r16,r16,9.99952618751,0.7884615384615384
r16,r16,9.96282572501,0.9086000342166887
r16,r16,9.80783593751,0.9086000342166887
r16,r16,9.29815906251,0.9086000342166887
r16,r16,9.99952005001,0.8270065075921907
r16,r16,9.99977630001,0.75
r16,r16,9.88965727501,0.8880905778758258
r16,r16,9.76189767501,0.9086000342166887
r16,r16,9.43433488751,0.9166706150228321
r16,r16,9.99186356251,0.8435212005292144
r16,r16,9.99830750001,0.863459406821828
r16,r16,9.99685742501,0.8958870540415664
r16,r16,9.99983872501,0.75
r16,r16,9.98250093751,0.8783978374721049
r0,r0,9.99999180001,0.7884615384615384
r0,r0,9.96704108751,0.8435212005292144
r0,r0,9.99544170001,0.8958870540415664
r0,r0,9.44590463751,0.8880905778758258
r0,r0,9.79993737501,0.8172984819567821
r0,r0,9.99969181251,0.7884615384615384
r0,r0,9.99994805001,0.8958870540415664
r0,r0,9.95885337501,0.8783978374721049
r0,r0,9.57322321251,0.8318821662818738
r16,r16,9.57221313751,0.8679123182555267
r16,r16,9.99561522501,0.8435212005292144
r16,r16,9.99844650001,0.8270065075921907
r16,r16,9.99712775001,0.863459406821828
r16,r16,9.99987783751,0.7884615384615384
r16,r16,9.99995902501,0.8270065075921907
r16,r16,9.98344086251,0.9166706150228321
r0,r0,9.89038895001,0.8172984819567821
r0,r0,9.83395646251,0.8544869773726642
r0,r0,9.99963502501,0.75
r0,r0,9.72923545001,0.8880905778758258
r0,r0,9.99926622501,0.863459406821828
r0,r0,9.97669700001,0.8435212005292144
r0,r0,9.99993501251,0.7884615384615384
r0,r0,9.99993501251,0.75
r0,r0,9.99987873751,0.75
r16,r16,9.96661448751,0.9086000342166887
r16,r16,9.92679333751,0.9166706150228321
r16,r16,9.99927138751,0.8270065075921907
r16,r16,9.96485046251,0.8172984819567821
r16,r16,9.99203995001,0.8783978374721049
r16,r16,9.58327618751,0.8318821662818738
r16,r16,9.99964632501,0.9230610037782856
r16,r16,9.99920257501,0.7884615384615384
r0,r0,9.99851118751,0.8270065075921907
r0,r0,9.99995493751,0.75
r0,r0,9.99970498751,0.75
r0,r0,9.99894241251,0.8783978374721049
r0,r0,9.99987998751,0.7884615384615384
r0,r0,9.99955493751,0.7884615384615384
r0,r0,9.98239208751,0.9086000342166887
r0,r0,9.99973622501,0.75
r0,r0,9.99989248751,0.75
r0,r0,9.98801175001,0.9166706150228321
r16,r16,9.32914377501,0.8679123182555267
r16,r16,9.99998586251,0.7884615384615384
r16,r16,9.92762405001,0.8880905778758258
r16,r16,9.99999232501,0.75
r16,r16,9.99029208751,0.8435212005292144
r16,r16,9.99947331251,0.7884615384615384


==> Figures/raw_data/swapping_1000km_4node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999896483343,0.7884615384615384
r0,r0,9.990396445843,0.8783978374721049
r0,r0,9.999629808343,0.8958870540415664
r0,r0,9.999929758343,0.75
r0,r0,9.565328170843,0.8664770157157725
r0,r0,9.921862820843,0.8303063270208709
r3,r3,9.054426108343,0.9230610037782856
r3,r3,9.747877708343,0.9230610037782856
r3,r3,9.565228170843,0.8664770157157725
r3,r3,9.894111508343,0.9230610037782856
r3,r3,9.130926320843,0.9230610037782856
r3,r3,9.973045070843,0.9230610037782856
r3,r3,9.998496345843,0.8270065075921907
r3,r3,9.381186108343,0.9230610037782856
r3,r3,9.610386820843,0.9230610037782856
r3,r3,9.494119808343,0.9230610037782856
r3,r3,9.540019920843,0.9230610037782856
r3,r3,9.994745120843,0.863459406821828
r3,r3,9.191926508343,0.9230610037782856
r3,r3,9.250785745843,0.9230610037782856
r3,r3,9.921862820843,0.8303063270208709
r3,r3,9.999845145843,0.75
r0,r0,9.999896483343,0.7884615384615384
r0,r0,9.990396445843,0.8783978374721049
r0,r0,9.999629808343,0.8958870540415664
r0,r0,9.999929758343,0.75
r0,r0,9.565328170843,0.8664770157157725
r0,r0,9.921862820843,0.8303063270208709
r3,r3,9.054426108343,0.9230610037782856
r3,r3,9.747877708343,0.9230610037782856
r3,r3,9.565228170843,0.8664770157157725
r3,r3,9.894111508343,0.9230610037782856
r3,r3,9.130926320843,0.9230610037782856
r3,r3,9.973045070843,0.9230610037782856
r3,r3,9.998496345843,0.8270065075921907
r3,r3,9.381186108343,0.9230610037782856
r3,r3,9.610386820843,0.9230610037782856
r3,r3,9.494119808343,0.9230610037782856
r3,r3,9.540019920843,0.9230610037782856
r3,r3,9.994745120843,0.863459406821828
r3,r3,9.191926508343,0.9230610037782856
r3,r3,9.250785745843,0.9230610037782856
r3,r3,9.921862820843,0.8303063270208709
r3,r3,9.999845145843,0.75
r0,r0,9.999896483343,0.7884615384615384
r0,r0,9.990396445843,0.8783978374721049
r0,r0,9.999629808343,0.8958870540415664
r0,r0,9.999929758343,0.75
r0,r0,9.565328170843,0.8664770157157725
r0,r0,9.921862820843,0.8303063270208709
r3,r3,9.054426108343,0.9230610037782856
r3,r3,9.747877708343,0.9230610037782856
r3,r3,9.565228170843,0.8664770157157725
r3,r3,9.894111508343,0.9230610037782856
r3,r3,9.130926320843,0.9230610037782856
r3,r3,9.973045070843,0.9230610037782856
r3,r3,9.998496345843,0.8270065075921907
r3,r3,9.381186108343,0.9230610037782856
r3,r3,9.610386820843,0.9230610037782856
r3,r3,9.494119808343,0.9230610037782856
r3,r3,9.540019920843,0.9230610037782856
r3,r3,9.994745120843,0.863459406821828
r3,r3,9.191926508343,0.9230610037782856
r3,r3,9.250785745843,0.9230610037782856
r3,r3,9.921862820843,0.8303063270208709
r3,r3,9.999845145843,0.75
r0,r0,9.999896483343,0.7884615384615384
r0,r0,9.990396445843,0.8783978374721049
r0,r0,9.999629808343,0.8958870540415664
r0,r0,9.999929758343,0.75
r0,r0,9.565328170843,0.8664770157157725
r0,r0,9.921862820843,0.8303063270208709
r3,r3,9.054426108343,0.9230610037782856
r3,r3,9.747877708343,0.9230610037782856
r3,r3,9.565228170843,0.8664770157157725
r3,r3,9.894111508343,0.9230610037782856
r3,r3,9.130926320843,0.9230610037782856
r3,r3,9.973045070843,0.9230610037782856
r3,r3,9.998496345843,0.8270065075921907
r3,r3,9.381186108343,0.9230610037782856
r3,r3,9.610386820843,0.9230610037782856
r3,r3,9.494119808343,0.9230610037782856
r3,r3,9.540019920843,0.9230610037782856
r3,r3,9.994745120843,0.863459406821828
r3,r3,9.191926508343,0.9230610037782856
r3,r3,9.250785745843,0.9230610037782856
r3,r3,9.921862820843,0.8303063270208709
r3,r3,9.999845145843,0.75


==> Figures/raw_data/swapping_1000km_4node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,5.249015645843,0.8303063270208709
r0,r0,3.403208895843,0.8984820332793073
r0,r0,4.700780333343,0.8664770157157725
r0,r0,5.711817283343,0.863459406821828
r0,r0,5.742350720843,0.7884615384615384
r0,r0,5.443049645843,0.8783978374721049
r0,r0,5.583250170843,0.8435212005292144
r0,r0,5.674417158343,0.8958870540415664
r0,r0,5.749550745843,0.75
r0,r0,5.735984033343,0.8270065075921907
r3,r3,4.872971945843,0.7884615384615384
r3,r3,4.864505270843,0.8270065075921907
r3,r3,4.785671770843,0.8958870540415664
r3,r3,2.206970033343,0.9230610037782856
r3,r3,4.700680333343,0.8664770157157725
r3,r3,3.403108895843,0.8984820332793073
r3,r3,5.249015645843,0.8303063270208709
r3,r3,4.816638495843,0.863459406821828
r3,r3,4.718338308343,0.9230610037782856
r3,r3,4.885038608343,0.75
r0,r0,5.927017958343,0.863459406821828
r0,r0,5.904617870843,0.8958870540415664
r0,r0,5.955484720843,0.8270065075921907
r0,r0,5.833917608343,0.8435212005292144
r0,r0,4.534046195843,0.8664770157157725
r0,r0,3.211641358343,0.8984820332793073
r0,r0,5.642650233343,0.8783978374721049
r0,r0,5.961551408343,0.7884615384615384
r0,r0,5.203048608343,0.8303063270208709
r0,r0,5.969984770843,0.75
r3,r3,4.635046383343,0.863459406821828
r3,r3,1.389934783343,0.9230610037782856
r3,r3,4.703446495843,0.75
r3,r3,5.203048608343,0.8303063270208709
r3,r3,4.604079658343,0.8958870540415664
r3,r3,4.533946195843,0.8664770157157725
r3,r3,1.564468745843,0.9230610037782856
r3,r3,3.211541358343,0.8984820332793073
r3,r3,4.682913158343,0.8270065075921907
r3,r3,4.691379833343,0.7884615384615384
r0,r0,6.088251520843,0.8270065075921907
r0,r0,4.866280483343,0.8664770157157725
r0,r0,5.535549520843,0.8303063270208709
r0,r0,3.771309908343,0.8984820332793073
r0,r0,6.124851658343,0.75
r0,r0,5.975584458343,0.8958870540415664
r0,r0,5.902317520843,0.8435212005292144
r0,r0,6.027384633343,0.863459406821828
r0,r0,6.103251583343,0.7884615384615384
r0,r0,5.795483795843,0.8783978374721049
r3,r3,1.550635345843,0.9230610037782856
r3,r3,3.771209908343,0.8984820332793073
r3,r3,4.984873245843,0.863459406821828
r3,r3,5.003339958343,0.7884615384615384
r3,r3,2.769005320843,0.9230610037782856
r3,r3,5.535549520843,0.8303063270208709
r3,r3,4.866180483343,0.8664770157157725
r3,r3,4.934039833343,0.8958870540415664
r3,r3,4.992373245843,0.8270065075921907
r3,r3,5.008006595843,0.75
r0,r0,8.402660445843,0.75
r0,r0,8.323693508343,0.8958870540415664
r0,r0,7.957458795843,0.8783978374721049
r0,r0,5.816817645843,0.8984820332793073
r0,r0,8.236326533343,0.8435212005292144
r0,r0,8.366360320843,0.8270065075921907
r0,r0,8.400293770843,0.7884615384615384
r0,r0,8.338693558343,0.863459406821828
r0,r0,7.630557658343,0.8303063270208709
r0,r0,7.120955808343,0.8664770157157725
r3,r3,7.120855808343,0.8664770157157725
r3,r3,7.254485895843,0.863459406821828
r3,r3,7.270419258343,0.8270065075921907
r3,r3,7.630557658343,0.8303063270208709
r3,r3,7.282719270843,0.75
r3,r3,7.273019258343,0.7884615384615384
r3,r3,1.451268370843,0.9230610037782856
r3,r3,5.816717645843,0.8984820332793073
r3,r3,7.215519158343,0.8958870540415664
r3,r3,1.156067295843,0.9230610037782856
r0,r0,2.560739395843,0.9251680219215657
r0,r0,9.999867183343,0.9230610037782856
r0,r0,4.659447220843,0.9251680219215657
r0,r0,9.504932008343,0.9251680219215657
r0,r0,9.937233595843,0.8664770157157725
r0,r0,6.701821570843,0.9251680219215657
r3,r3,6.701721570843,0.9251680219215657
r3,r3,1.266834470843,0.9230610037782856
r3,r3,9.504832008343,0.9251680219215657
r3,r3,9.997129608343,0.7884615384615384
r3,r3,1.764669333343,0.9230610037782856
r3,r3,1.450401820843,0.9230610037782856
r3,r3,1.065133758343,0.9230610037782856
r3,r3,1.681469158343,0.9230610037782856
r3,r3,1.100467220843,0.9230610037782856
r3,r3,9.988862933343,0.863459406821828
r3,r3,1.216600983343,0.9230610037782856
r3,r3,9.937133595843,0.8664770157157725
r3,r3,2.560639395843,0.9251680219215657
r3,r3,9.998229583343,0.75
r3,r3,4.659347220843,0.9251680219215657
r3,r3,9.614362458343,0.9230610037782856
r3,r3,9.947596183343,0.9230610037782856
r3,r3,1.135300720843,0.9230610037782856
r0,r0,5.896351958343,0.9251680219215657
r0,r0,9.999933945843,0.75
r0,r0,9.999200608343,0.75
r0,r0,9.995067245843,0.8435212005292144
r0,r0,3.487842695843,0.9251680219215657
r0,r0,9.997767270843,0.8270065075921907
r0,r0,8.047059958343,0.9251680219215657
r0,r0,9.678699333343,0.8984820332793073
r3,r3,9.998733820843,0.7884615384615384
r3,r3,9.998961558343,0.75
r3,r3,9.983200458343,0.9230610037782856
r3,r3,1.242734433343,0.9230610037782856
r3,r3,9.995500495843,0.8270065075921907
r3,r3,9.678599333343,0.8984820332793073
r3,r3,1.430435083343,0.9230610037782856
r3,r3,3.503040808343,0.9230610037782856
r3,r3,2.058670583343,0.9230610037782856
r3,r3,1.376534920843,0.9230610037782856
r3,r3,1.602735595843,0.9230610037782856
r3,r3,5.896251958343,0.9251680219215657
r3,r3,1.283801233343,0.9230610037782856
r3,r3,1.092367220843,0.9230610037782856
r3,r3,9.692332695843,0.9230610037782856
r3,r3,3.487742695843,0.9251680219215657
r3,r3,8.046959958343,0.9251680219215657
r3,r3,2.425805058343,0.9230610037782856
r0,r0,9.965066845843,0.8783978374721049
r0,r0,9.432298195843,0.8984820332793073
r0,r0,2.784640120843,0.9251680219215657
r0,r0,9.998433695843,0.8435212005292144
r0,r0,5.345649745843,0.9251680219215657
r0,r0,8.257393845843,0.9251680219215657
r3,r3,9.908266695843,0.9230610037782856
r3,r3,9.998733470843,0.75
r3,r3,1.528535458343,0.9230610037782856
r3,r3,1.303167983343,0.9230610037782856
r3,r3,1.040900333343,0.9230610037782856
r3,r3,8.257293845843,0.9251680219215657
r3,r3,2.784540120843,0.9251680219215657
r3,r3,1.094300520843,0.9230610037782856
r3,r3,1.788102845843,0.9230610037782856
r3,r3,1.140034045843,0.9230610037782856
r3,r3,9.717696320843,0.9230610037782856
r3,r3,1.405501720843,0.9230610037782856
r3,r3,9.954500095843,0.8958870540415664
r3,r3,3.405873058343,0.9230610037782856
r3,r3,9.996633483343,0.863459406821828
r3,r3,1.067833770843,0.9230610037782856
r3,r3,5.345549745843,0.9251680219215657
r3,r3,9.432198195843,0.8984820332793073
r0,r0,3.390442233343,0.9251680219215657
r0,r0,9.372897858343,0.8984820332793073
r0,r0,9.982933433343,0.8958870540415664
r0,r0,8.420894270843,0.9251680219215657
r0,r0,9.995500108343,0.8270065075921907
r0,r0,9.970233358343,0.8435212005292144
r0,r0,9.992733458343,0.863459406821828
r0,r0,6.225219558343,0.9251680219215657
r0,r0,9.996700145843,0.7884615384615384
r3,r3,1.421601558343,0.9230610037782856
r3,r3,9.372797858343,0.8984820332793073
r3,r3,6.225119558343,0.9251680219215657
r3,r3,3.390342233343,0.9251680219215657
r3,r3,9.980161470843,0.8270065075921907
r3,r3,3.697274270843,0.9230610037782856
r3,r3,9.967094795843,0.863459406821828
r3,r3,2.881806520843,0.9230610037782856
r3,r3,9.634663858343,0.9230610037782856
r3,r3,1.375934708343,0.9230610037782856
r3,r3,1.103567058343,0.9230610037782856
r3,r3,1.154933908343,0.9230610037782856
r3,r3,2.094570383343,0.9230610037782856
r3,r3,9.938061420843,0.9230610037782856
r3,r3,1.129967158343,0.9230610037782856
r3,r3,9.996261483343,0.75
r3,r3,9.984194833343,0.7884615384615384
r3,r3,1.076533620843,0.9230610037782856
r3,r3,8.420794270843,0.9251680219215657


==> Figures/raw_data/swapping_1000km_5node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.34067360001,0.8880905778758258
r0,r0,9.82620465001,0.8172984819567821
r0,r0,9.99988171251,0.75
r0,r0,9.68665286251,0.8544869773726642
r0,r0,9.99273157501,0.8958870540415664
r0,r0,9.99930671251,0.8270065075921907
r0,r0,9.89440542501,0.8783978374721049
r0,r0,9.99798163751,0.863459406821828
r0,r0,9.99993166251,0.75
r4,r4,9.88004603751,0.9086000342166887
r4,r4,9.99897208751,0.863459406821828
r4,r4,9.99902203751,0.7884615384615384
r4,r4,9.82620465001,0.8172984819567821
r4,r4,9.34057360001,0.8880905778758258
r4,r4,9.99294695001,0.8435212005292144
r4,r4,9.68655286251,0.8544869773726642
r4,r4,9.99904698751,0.75
r4,r4,9.96914672501,0.9086000342166887
r0,r0,9.51428096251,0.8880905778758258
r0,r0,9.05962532501,0.9166706150228321
r0,r0,9.96008648751,0.8172984819567821
r0,r0,9.99926200001,0.75
r0,r0,9.99798698751,0.8435212005292144
r0,r0,9.76923408751,0.8544869773726642
r0,r0,9.99988702501,0.75
r4,r4,9.96005087501,0.8435212005292144
r4,r4,9.90650042501,0.8783978374721049
r4,r4,9.76913408751,0.8544869773726642
r4,r4,9.05952532501,0.9166706150228321
r4,r4,9.86347513751,0.9086000342166887
r4,r4,9.96008648751,0.8172984819567821
r4,r4,9.99927618751,0.8270065075921907
r4,r4,9.51418096251,0.8880905778758258
r4,r4,9.99655118751,0.8958870540415664
r4,r4,9.99892625001,0.75
r0,r0,9.93755427501,0.8783978374721049
r0,r0,9.17648726251,0.9166706150228321
r0,r0,9.99900500001,0.8270065075921907
r0,r0,9.39456473751,0.8544869773726642
r0,r0,9.99515498751,0.863459406821828
r0,r0,9.98987988751,0.8958870540415664
r0,r0,9.65024257501,0.8172984819567821
r0,r0,9.98097978751,0.8435212005292144
r4,r4,9.94289546251,0.9086000342166887
r4,r4,9.65024257501,0.8172984819567821
r4,r4,9.99787091251,0.863459406821828
r4,r4,9.39446473751,0.8544869773726642
r4,r4,9.99977092501,0.7884615384615384
r4,r4,9.17638726251,0.9166706150228321
r4,r4,9.99427086251,0.8783978374721049
r0,r0,9.62762760001,0.8172984819567821
r0,r0,9.98980715001,0.8958870540415664
r0,r0,9.99955728751,0.75
r0,r0,9.91778115001,0.8783978374721049
r0,r0,9.99423217501,0.863459406821828
r0,r0,9.99998225001,0.75
r0,r0,9.95670661251,0.8435212005292144
r0,r0,9.99688225001,0.8270065075921907
r4,r4,9.62762760001,0.8172984819567821
r4,r4,9.99720106251,0.8270065075921907
r4,r4,9.99475103751,0.863459406821828
r4,r4,9.96110065001,0.8783978374721049
r4,r4,9.99002600001,0.8958870540415664
r4,r4,9.89347501251,0.9086000342166887
r4,r4,9.99982610001,0.7884615384615384
r4,r4,9.99970112501,0.75
r4,r4,9.99992607501,0.75


==> Figures/raw_data/swapping_1000km_5node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.50173080001,0.8880905778758258
r0,r0,2.47929367501,0.9166706150228321
r0,r0,4.70312105001,0.9166706150228321
r0,r0,9.99226177501,0.863459406821828
r0,r0,9.99878690001,0.8270065075921907
r0,r0,9.93916111251,0.8435212005292144
r0,r0,9.86411017501,0.8544869773726642
r0,r0,9.98748673751,0.8958870540415664
r0,r0,9.99971190001,0.75
r0,r0,8.25166520001,0.9166706150228321
r0,r0,6.30874096251,0.9166706150228321
r0,r0,9.91066076251,0.8783978374721049
r0,r0,9.99858690001,0.75
r4,r4,9.99658007501,0.8270065075921907
r4,r4,9.50163080001,0.8880905778758258
r4,r4,9.87432920001,0.8783978374721049
r4,r4,6.30864096251,0.9166706150228321
r4,r4,4.70302105001,0.9166706150228321
r4,r4,9.99832997501,0.75
r4,r4,2.47919367501,0.9166706150228321
r4,r4,9.86401017501,0.8544869773726642
r4,r4,9.80762878751,0.9086000342166887
r4,r4,8.25156520001,0.9166706150228321
r0,r0,9.85374693751,0.9166706150228321
r0,r0,9.99927376251,0.75
r0,r0,2.60054322501,0.9166706150228321
r0,r0,9.99989877501,0.75
r0,r0,9.99957376251,0.8270065075921907
r0,r0,9.97684841251,0.8435212005292144
r0,r0,9.99332368751,0.8958870540415664
r0,r0,9.93179788751,0.8783978374721049
r0,r0,7.11381312501,0.9166706150228321
r0,r0,4.62278893751,0.9166706150228321
r4,r4,9.99921203751,0.8270065075921907
r4,r4,7.11371312501,0.9166706150228321
r4,r4,9.99911207501,0.75
r4,r4,9.99808715001,0.8783978374721049
r4,r4,9.90368625001,0.9086000342166887
r4,r4,4.62268893751,0.9166706150228321
r4,r4,2.60044322501,0.9166706150228321
r4,r4,9.99993717501,0.75
r4,r4,9.85364693751,0.9166706150228321
r0,r0,9.99973610001,0.75
r0,r0,9.77710831251,0.8172984819567821
r0,r0,9.96378566251,0.8435212005292144
r0,r0,9.99953610001,0.75
r0,r0,2.57391831251,0.9166706150228321
r0,r0,9.99913606251,0.8270065075921907
r0,r0,7.79988387501,0.9166706150228321
r0,r0,4.36796168751,0.9166706150228321
r0,r0,9.65050668751,0.9166706150228321
r0,r0,5.70217488751,0.9166706150228321
r4,r4,2.57381831251,0.9166706150228321
r4,r4,9.99995717501,0.7884615384615384
r4,r4,9.95820688751,0.8783978374721049
r4,r4,7.79978387501,0.9166706150228321
r4,r4,9.77710831251,0.8172984819567821
r4,r4,5.70207488751,0.9166706150228321
r4,r4,4.36786168751,0.9166706150228321
r4,r4,9.87093112501,0.9086000342166887
r4,r4,9.99100712501,0.8435212005292144
r4,r4,9.65040668751,0.9166706150228321
r4,r4,9.99778226251,0.863459406821828
r0,r0,9.77200783751,0.8544869773726642
r0,r0,9.99983866251,0.8958870540415664
r0,r0,4.63408950001,0.9166706150228321
r0,r0,6.31059098751,0.9166706150228321
r0,r0,9.96981328751,0.8435212005292144
r0,r0,8.40546678751,0.9166706150228321
r0,r0,9.13627813751,0.8880905778758258
r0,r0,9.94651307501,0.9086000342166887
r0,r0,3.05752372501,0.9166706150228321
r0,r0,9.98703851251,0.8958870540415664
r4,r4,8.40536678751,0.9166706150228321
r4,r4,4.63398950001,0.9166706150228321
r4,r4,9.99805937501,0.863459406821828
r4,r4,9.77190783751,0.8544869773726642
r4,r4,9.99235932501,0.8958870540415664
r4,r4,3.05742372501,0.9166706150228321
r4,r4,9.99968456251,0.7884615384615384
r4,r4,6.31049098751,0.9166706150228321
r4,r4,9.13617813751,0.8880905778758258
r4,r4,9.95958412501,0.8435212005292144


==> Figures/raw_data/swapping_1000km_6node.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
Static Router,Static Seed,12345.678,0.99
r0,2,19.84607213751,0.8544869773726642
r0,2,19.99937437501,0.8270065075921907
r0,2,19.99987442501,0.75
r0,2,19.99977440001,0.75
r0,2,19.99627428751,0.863459406821828
r0,2,19.98107408751,0.8172984819567821
r0,2,13.93878637501,0.9041824544274768
r0,2,19.99077425001,0.8958870540415664
r0,2,19.99977433751,0.75
r0,2,17.71294150001,0.8731623094675453
r5,6,11.57300773751,0.9230610037782856
r5,6,11.46600672501,0.9230610037782856
r5,6,19.38861181251,0.863459406821828
r5,6,11.37040458751,0.9230610037782856
r5,6,17.71284150001,0.8731623094675453
r5,6,11.19280265001,0.9230610037782856
r5,6,19.37001168751,0.8958870540415664
r5,6,11.07810106251,0.9230610037782856
r5,6,19.39281183751,0.8270065075921907
r5,6,17.71710996251,0.9230610037782856
r5,6,11.51530726251,0.9230610037782856
r5,6,11.29070372501,0.9230610037782856
r5,6,19.33711141251,0.9230610037782856
r5,6,19.24041071251,0.9230610037782856
r5,6,19.40281188751,0.7884615384615384
r5,6,11.24960326251,0.9230610037782856
r5,6,19.40531193751,0.75
r5,6,11.01560042501,0.9230610037782856
r5,6,13.99900917501,0.9230610037782856
r5,6,13.93868637501,0.9041824544274768
Static Router,Static Seed,12345.678,0.99
r0,2,17.91399957501,0.8376814690566634
r0,2,19.99862973751,0.8270065075921907
r0,2,18.90051380001,0.8880905778758258
r0,2,16.40367791251,0.9041824544274768
r0,2,19.99542968751,0.8435212005292144
r0,2,19.45022173751,0.8544869773726642
r0,2,19.61392415001,0.8172984819567821
r5,4,17.88384515001,0.7884615384615384
r5,4,11.36060517501,0.9230610037782856
r5,4,17.79805931251,0.9230610037782856
r5,4,17.86604500001,0.863459406821828
r5,4,11.56500751251,0.9230610037782856
r5,4,11.28714920001,0.9230610037782856
r5,4,17.84004475001,0.8958870540415664
r5,4,11.20994827501,0.9230610037782856
r5,4,11.64990841251,0.9230610037782856
r5,4,11.16914775001,0.9230610037782856
r5,4,11.45050626251,0.9230610037782856
r5,4,11.40010562501,0.9230610037782856
r5,4,16.40357791251,0.9041824544274768
r5,4,17.89224523751,0.75
r5,4,11.49970678751,0.9230610037782856
r5,4,16.40625775001,0.9230610037782856
r5,4,17.91399957501,0.8376814690566634
r5,4,11.01714610001,0.9230610037782856
r5,4,17.87924512501,0.8270065075921907
r5,4,11.32640471251,0.9230610037782856
Static Router,Static Seed,12345.678,0.99
r0,4,19.68906612501,0.8880905778758258
r0,4,19.99947057501,0.8270065075921907
r0,4,19.99587051251,0.863459406821828
r0,4,19.85906857501,0.8544869773726642
r0,4,19.97667021251,0.8172984819567821
r0,4,19.99917057501,0.75
r0,4,19.15955856251,0.8376814690566634
r0,4,17.83553942501,0.9041824544274768
r0,4,19.98797040001,0.8958870540415664
r5,1,11.31930421251,0.9230610037782856
r5,1,18.01002010001,0.7884615384615384
r5,1,13.02740936251,0.9230610037782856
r5,1,11.13090186251,0.9230610037782856
r5,1,17.91151918751,0.9230610037782856
r5,1,17.83543942501,0.9041824544274768
r5,1,11.49150708751,0.9230610037782856
r5,1,17.99131993751,0.8270065075921907
r5,1,11.54140765001,0.9230610037782856
r5,1,18.01162013751,0.75
r5,1,11.40930603751,0.9230610037782856
r5,1,11.29370386251,0.9230610037782856
r5,1,17.98151986251,0.863459406821828
r5,1,14.66391020001,0.9230610037782856
r5,1,11.59870827501,0.9230610037782856
r5,1,11.36160541251,0.9230610037782856
r5,1,11.21000280001,0.9230610037782856
r5,1,19.15955856251,0.8376814690566634
r5,1,11.16810225001,0.9230610037782856
r5,1,17.95931967501,0.8958870540415664
Static Router,Static Seed,12345.678,0.99
r0,4,19.63884030001,0.8880905778758258
r0,4,19.99894558751,0.75
r0,4,19.99984563751,0.75
r0,4,19.99204551251,0.8544869773726642
r0,4,17.07230322501,0.9041824544274768
r0,4,19.99964560001,0.8958870540415664
r5,5,17.08330333751,0.9230610037782856
r5,5,18.71787947501,0.8270065075921907
r5,5,14.01481051251,0.9230610037782856
r5,5,11.36510521251,0.9230610037782856
r5,5,18.62697862501,0.9230610037782856
r5,5,18.70217933751,0.863459406821828
r5,5,11.60780838751,0.9230610037782856
r5,5,11.02168922501,0.9230610037782856
r5,5,11.27449265001,0.9230610037782856
r5,5,18.72337952501,0.7884615384615384
r5,5,12.83980948751,0.9230610037782856
r5,5,17.07220322501,0.9041824544274768
r5,5,11.54560766251,0.9230610037782856
r5,5,11.49680710001,0.9230610037782856
r5,5,11.22469195001,0.9230610037782856
r5,5,11.14179080001,0.9230610037782856
r5,5,18.73177960001,0.75
r5,5,15.94581940001,0.9230610037782856
r5,5,11.41109448751,0.9230610037782856
r5,5,18.67507910001,0.8958870540415664


==> Figures/raw_data/swapping_1000km_6node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.85811833751,0.8544869773726642
r0,r0,9.99852291251,0.7884615384615384
r0,r0,9.99802017501,0.8172984819567821
r0,r0,9.99832297501,0.8270065075921907
r0,r0,9.28651092501,0.8880905778758258
r0,r0,9.99922301251,0.75
r0,r0,9.99362290001,0.8783978374721049
r0,r0,9.99652288751,0.863459406821828
r0,r0,9.99972295001,0.75
r0,r0,9.99972300001,0.75
r5,r5,9.59383601251,0.9230610037782856
r5,r5,9.30553198751,0.9230610037782856
r5,r5,9.99710706251,0.75
r5,r5,9.66182297501,0.9230610037782856
r5,r5,9.52273502501,0.9230610037782856
r5,r5,9.23243090001,0.9230610037782856
r5,r5,9.94060627501,0.9230610037782856
r5,r5,9.99350702501,0.8958870540415664
r5,r5,9.07952880001,0.9230610037782856
r5,r5,9.71852376251,0.9230610037782856
r5,r5,9.42513362501,0.9230610037782856
r5,r5,9.81982512501,0.9230610037782856
r5,r5,9.87800541251,0.9230610037782856
r5,r5,9.99710707501,0.8270065075921907
r5,r5,9.14402970001,0.9230610037782856
r5,r5,9.36813285001,0.9230610037782856
r0,r0,9.85811833751,0.8544869773726642
r0,r0,9.99852291251,0.7884615384615384
r0,r0,9.99802017501,0.8172984819567821
r0,r0,9.99832297501,0.8270065075921907
r0,r0,9.28651092501,0.8880905778758258
r0,r0,9.99922301251,0.75
r0,r0,9.99362290001,0.8783978374721049
r0,r0,9.99652288751,0.863459406821828
r0,r0,9.99972295001,0.75
r0,r0,9.99972300001,0.75
r5,r5,9.59383601251,0.9230610037782856
r5,r5,9.30553198751,0.9230610037782856
r5,r5,9.99710706251,0.75
r5,r5,9.66182297501,0.9230610037782856
r5,r5,9.52273502501,0.9230610037782856
r5,r5,9.23243090001,0.9230610037782856
r5,r5,9.94060627501,0.9230610037782856
r5,r5,9.99350702501,0.8958870540415664
r5,r5,9.07952880001,0.9230610037782856
r5,r5,9.71852376251,0.9230610037782856
r5,r5,9.42513362501,0.9230610037782856
r5,r5,9.81982512501,0.9230610037782856
r5,r5,9.87800541251,0.9230610037782856
r5,r5,9.99710707501,0.8270065075921907
r5,r5,9.14402970001,0.9230610037782856
r5,r5,9.36813285001,0.9230610037782856
r0,r0,9.85811833751,0.8544869773726642
r0,r0,9.99852291251,0.7884615384615384
r0,r0,9.99802017501,0.8172984819567821
r0,r0,9.99832297501,0.8270065075921907
r0,r0,9.28651092501,0.8880905778758258
r0,r0,9.99922301251,0.75
r0,r0,9.99362290001,0.8783978374721049
r0,r0,9.99652288751,0.863459406821828
r0,r0,9.99972295001,0.75
r0,r0,9.99972300001,0.75
r5,r5,9.59383601251,0.9230610037782856
r5,r5,9.30553198751,0.9230610037782856
r5,r5,9.99710706251,0.75
r5,r5,9.66182297501,0.9230610037782856
r5,r5,9.52273502501,0.9230610037782856
r5,r5,9.23243090001,0.9230610037782856
r5,r5,9.94060627501,0.9230610037782856
r5,r5,9.99350702501,0.8958870540415664
r5,r5,9.07952880001,0.9230610037782856
r5,r5,9.71852376251,0.9230610037782856
r5,r5,9.42513362501,0.9230610037782856
r5,r5,9.81982512501,0.9230610037782856
r5,r5,9.87800541251,0.9230610037782856
r5,r5,9.99710707501,0.8270065075921907
r5,r5,9.14402970001,0.9230610037782856
r5,r5,9.36813285001,0.9230610037782856
r0,r0,9.85811833751,0.8544869773726642
r0,r0,9.99852291251,0.7884615384615384
r0,r0,9.99802017501,0.8172984819567821
r0,r0,9.99832297501,0.8270065075921907
r0,r0,9.28651092501,0.8880905778758258
r0,r0,9.99922301251,0.75
r0,r0,9.99362290001,0.8783978374721049
r0,r0,9.99652288751,0.863459406821828
r0,r0,9.99972295001,0.75
r0,r0,9.99972300001,0.75
r5,r5,9.59383601251,0.9230610037782856
r5,r5,9.30553198751,0.9230610037782856
r5,r5,9.99710706251,0.75
r5,r5,9.66182297501,0.9230610037782856
r5,r5,9.52273502501,0.9230610037782856
r5,r5,9.23243090001,0.9230610037782856
r5,r5,9.94060627501,0.9230610037782856
r5,r5,9.99350702501,0.8958870540415664
r5,r5,9.07952880001,0.9230610037782856
r5,r5,9.71852376251,0.9230610037782856
r5,r5,9.42513362501,0.9230610037782856
r5,r5,9.81982512501,0.9230610037782856
r5,r5,9.87800541251,0.9230610037782856
r5,r5,9.99710707501,0.8270065075921907
r5,r5,9.14402970001,0.9230610037782856
r5,r5,9.36813285001,0.9230610037782856


==> Figures/raw_data/swapping_1000km_6node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.99982743751,0.75
r0,r0,5.09605656251,0.8731623094675453
r0,r0,9.99962736251,0.8270065075921907
r0,r0,9.99742733751,0.8958870540415664
r5,r5,8.62160705001,0.8270065075921907
r5,r5,1.36760535001,0.9230610037782856
r5,r5,1.30830451251,0.9230610037782856
r5,r5,1.04730075001,0.9230610037782856
r5,r5,8.58110663751,0.8958870540415664
r5,r5,8.63130715001,0.7884615384615384
r5,r5,1.19700292501,0.9230610037782856
r5,r5,8.63390715001,0.75
r5,r5,1.27420407501,0.9230610037782856
r5,r5,8.59780681251,0.863459406821828
r5,r5,1.11640183751,0.9230610037782856
r5,r5,1.14200221251,0.9230610037782856
r5,r5,5.09595656251,0.8731623094675453
r5,r5,1.47420686251,0.9230610037782856
r5,r5,1.03180055001,0.9230610037782856
r5,r5,1.09200146251,0.9230610037782856
r5,r5,1.23400347501,0.9230610037782856
r5,r5,1.41290602501,0.9230610037782856
r5,r5,6.47985752501,0.9230610037782856
r0,r0,9.99932972501,0.75
r0,r0,7.98490063751,0.9041824544274768
r0,r0,9.51622287501,0.8376814690566634
r0,r0,9.96892931251,0.8783978374721049
r0,r0,9.98972958751,0.8435212005292144
r0,r0,9.84082750001,0.8544869773726642
r0,r0,9.99892971251,0.8958870540415664
r0,r0,9.99872980001,0.7884615384615384
r0,r0,9.99972976251,0.75
r5,r5,1.11820178751,0.9230610037782856
r5,r5,8.15336458751,0.863459406821828
r5,r5,1.07630120001,0.9230610037782856
r5,r5,1.27400401251,0.9230610037782856
r5,r5,1.04030068751,0.9230610037782856
r5,r5,9.51622287501,0.8376814690566634
r5,r5,7.98480063751,0.9041824544274768
r5,r5,8.16146466251,0.8270065075921907
r5,r5,1.35780516251,0.9230610037782856
r5,r5,1.15080225001,0.9230610037782856
r5,r5,8.17206475001,0.75
r5,r5,1.09950156251,0.9230610037782856
r5,r5,1.02790052501,0.9230610037782856
r5,r5,1.48030683751,0.9230610037782856
r5,r5,8.12106431251,0.8958870540415664
r5,r5,8.16936472501,0.7884615384615384
r5,r5,8.06766375001,0.9230610037782856
r5,r5,1.22650340001,0.9230610037782856
r5,r5,1.05570093751,0.9230610037782856
r5,r5,1.41550593751,0.9230610037782856
r0,r0,9.99802390001,0.863459406821828
r0,r0,9.99942391251,0.7884615384615384
r0,r0,9.97182351251,0.8172984819567821
r0,r0,9.99272382501,0.8958870540415664
r0,r0,9.83982151251,0.8376814690566634
r0,r0,8.19029752501,0.9041824544274768
r0,r0,9.99932390001,0.75
r5,r5,1.04840078751,0.9230610037782856
r5,r5,1.25980378751,0.9230610037782856
r5,r5,8.33856168751,0.863459406821828
r5,r5,1.16510243751,0.9230610037782856
r5,r5,1.48780701251,0.9230610037782856
r5,r5,8.35786185001,0.7884615384615384
r5,r5,1.22160326251,0.9230610037782856
r5,r5,1.01810032501,0.9230610037782856
r5,r5,8.35206177501,0.8270065075921907
r5,r5,1.34390497501,0.9230610037782856
r5,r5,9.83982151251,0.8376814690566634
r5,r5,8.19019752501,0.9041824544274768
r5,r5,1.29520430001,0.9230610037782856
r5,r5,8.26156096251,0.9230610037782856
r5,r5,8.35956182501,0.75
r5,r5,8.31226143751,0.8958870540415664
r5,r5,1.13550205001,0.9230610037782856
r5,r5,1.10660157501,0.9230610037782856
r5,r5,1.19680290001,0.9230610037782856
r5,r5,1.41640600001,0.9230610037782856
r0,r0,9.99732211251,0.8270065075921907
r0,r0,9.98302191251,0.8783978374721049
r0,r0,4.25524183751,0.8376814690566634
r0,r0,9.99552208751,0.863459406821828
r0,r0,9.99902212501,0.7884615384615384
r0,r0,9.99142200001,0.8958870540415664
r5,r5,9.99209680001,0.8270065075921907
r5,r5,1.25820398751,0.9230610037782856
r5,r5,1.02250056251,0.9230610037782856
r5,r5,9.99449681251,0.75
r5,r5,1.11670198751,0.9230610037782856
r5,r5,1.20080307501,0.9230610037782856
r5,r5,4.25524183751,0.8376814690566634
r5,r5,1.09730168751,0.9230610037782856
r5,r5,1.14040225001,0.9230610037782856
r5,r5,9.95929643751,0.9230610037782856
r5,r5,1.16240255001,0.9230610037782856
r5,r5,9.98509671251,0.863459406821828
r5,r5,1.34210518751,0.9230610037782856
r5,r5,1.22450338751,0.9230610037782856
r5,r5,1.48670726251,0.9230610037782856
r5,r5,1.29520452501,0.9230610037782856
r5,r5,1.05580107501,0.9230610037782856
r5,r5,1.07490123751,0.9230610037782856


==> Figures/raw_data/swapping_1000km_7node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.997276179177,0.863459406821828
r0,r0,9.986876066677,0.8245580826534264
r0,r0,9.176700916677,0.893943651889212
r0,r0,9.999692904177,0.75
r0,r0,9.999942866677,0.863459406821828
r6,r6,1.140601479177,0.9086000342166887
r6,r6,9.707619054177,0.7884615384615384
r6,r6,9.624002329177,0.8435212005292144
r6,r6,1.069867404177,0.9086000342166887
r6,r6,1.283536316677,0.9086000342166887
r6,r6,9.644235679177,0.8958870540415664
r6,r6,9.986876066677,0.8245580826534264
r6,r6,9.408668629177,0.9086000342166887
r6,r6,2.792933966677,0.9086000342166887
r6,r6,2.611182129177,0.9086000342166887
r6,r6,3.565566704177,0.9086000342166887
r6,r6,1.370753866677,0.9086000342166887
r6,r6,2.441063716677,0.9086000342166887
r6,r6,9.688035729177,0.8270065075921907
r6,r6,1.729824391677,0.9086000342166887
r6,r6,2.141362041677,0.9086000342166887
r6,r6,9.714319154177,0.75
r6,r6,9.176600916677,0.893943651889212
r6,r6,9.661569341677,0.863459406821828
r6,r6,9.579335854177,0.8783978374721049
r0,r0,9.766841666677,0.8544869773726642
r0,r0,9.999027504177,0.75
r0,r0,9.999960854177,0.75
r0,r0,8.715730629177,0.893943651889212
r0,r0,9.997577466677,0.7884615384615384
r0,r0,9.999727504177,0.75
r0,r0,9.932393479177,0.8172984819567821
r6,r6,9.660801991677,0.8435212005292144
r6,r6,1.177435241677,0.9086000342166887
r6,r6,1.448587941677,0.9086000342166887
r6,r6,9.726618716677,0.7884615384615384
r6,r6,1.668423591677,0.9086000342166887
r6,r6,1.914976104177,0.9086000342166887
r6,r6,2.227446029177,0.9086000342166887
r6,r6,2.600999866677,0.9086000342166887
r6,r6,1.318619904177,0.9086000342166887
r6,r6,7.372483279177,0.9086000342166887
r6,r6,9.720518766677,0.8270065075921907
r6,r6,8.723333591677,0.9086000342166887
r6,r6,9.715502016677,0.863459406821828
r6,r6,9.554368366677,0.8783978374721049
r6,r6,2.053177541677,0.9086000342166887
r6,r6,8.715630629177,0.893943651889212
r6,r6,9.692985404177,0.8958870540415664
r6,r6,9.456468216677,0.9086000342166887
r6,r6,9.728818716677,0.75
r6,r6,1.084000979177,0.9086000342166887
r0,r0,7.643302741677,0.893943651889212
r0,r0,9.999961029177,0.75
r0,r0,9.905776679177,0.8783978374721049
r0,r0,9.838042629177,0.8544869773726642
r0,r0,9.999144341677,0.863459406821828
r0,r0,9.999561054177,0.7884615384615384
r0,r0,9.992410941677,0.8958870540415664
r0,r0,9.999977779177,0.75
r0,r0,9.926193554177,0.8435212005292144
r0,r0,9.512655841677,0.8880905778758258
r0,r0,9.052417654177,0.8245580826534264
r6,r6,1.885725716677,0.9086000342166887
r6,r6,8.278794004177,0.863459406821828
r6,r6,8.292477404177,0.8270065075921907
r6,r6,2.296696604177,0.9086000342166887
r6,r6,3.001053979177,0.9086000342166887
r6,r6,1.127568241677,0.9086000342166887
r6,r6,2.653550366677,0.9086000342166887
r6,r6,8.225410879177,0.8435212005292144
r6,r6,7.643202741677,0.893943651889212
r6,r6,8.295377379177,0.7884615384615384
r6,r6,9.052417654177,0.8245580826534264
r6,r6,2.026277154177,0.9086000342166887
r6,r6,1.788074716677,0.9086000342166887
r6,r6,8.265893866677,0.8958870540415664
r6,r6,2.188278804177,0.9086000342166887
r6,r6,8.165410729177,0.8783978374721049
r6,r6,8.305677241677,0.75
r6,r6,8.051510291677,0.9086000342166887
r6,r6,3.326107279177,0.9086000342166887
r6,r6,1.320270029177,0.9086000342166887
r0,r0,7.699004004177,0.8245580826534264
r0,r0,9.998627804177,0.8270065075921907
r0,r0,9.929893729177,0.8544869773726642
r0,r0,9.999044466677,0.75
r0,r0,6.284722341677,0.8612098215026688
r0,r0,9.999744479177,0.75
r0,r0,9.996577766677,0.8958870540415664
r6,r6,1.935659566677,0.9086000342166887
r6,r6,9.948569704177,0.8958870540415664
r6,r6,1.331703366677,0.9086000342166887
r6,r6,9.994719666677,0.8270065075921907
r6,r6,2.503415404177,0.9086000342166887
r6,r6,6.284622341677,0.8612098215026688
r6,r6,7.699004004177,0.8245580826534264
r6,r6,3.202172516677,0.9086000342166887
r6,r6,1.187335279177,0.9086000342166887
r6,r6,9.973602941677,0.863459406821828
r6,r6,2.177228741677,0.9086000342166887
r6,r6,1.068734141677,0.9086000342166887
r6,r6,9.729852716677,0.9086000342166887
r6,r6,9.857469491677,0.8783978374721049
r6,r6,1.407920841677,0.9086000342166887
r6,r6,2.072560966677,0.9086000342166887
r6,r6,9.915886216677,0.8435212005292144
r6,r6,2.985553616677,0.9086000342166887
r6,r6,9.996169641677,0.75


==> Figures/raw_data/swapping_1000km_8node_1.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999215805367,0.75
r0,r0,9.999715792867,0.75
r0,r0,9.563897242867,0.8544869773726642
r0,r0,9.999458630367,0.8270065075921907
r0,r0,9.711127217867,0.8172984819567821
r0,r0,9.985829917867,0.8783978374721049
r7,r7,9.435808167867,0.9230610037782856
r7,r7,9.525274867867,0.9230610037782856
r7,r7,9.695819017867,0.9230610037782856
r7,r7,9.880686105367,0.8984820332793073
r7,r7,9.729690730367,0.9230610037782856
r7,r7,9.949949455367,0.9230610037782856
r7,r7,9.612446992867,0.9230610037782856
r7,r7,9.405508042867,0.9230610037782856
r7,r7,9.997335517867,0.7884615384615384
r7,r7,9.996506905367,0.8270065075921907
r7,r7,9.043663242867,0.9230610037782856
r7,r7,9.110049417867,0.9230610037782856
r7,r7,9.344221967867,0.9230610037782856
r7,r7,9.797948405367,0.9230610037782856
r7,r7,9.566632317867,0.9230610037782856
r7,r7,9.902249092867,0.9230610037782856
r7,r7,9.992192617867,0.9230610037782856
r7,r7,9.999578355367,0.75
r0,r0,9.999215805367,0.75
r0,r0,9.999715792867,0.75
r0,r0,9.563897242867,0.8544869773726642
r0,r0,9.999458630367,0.8270065075921907
r0,r0,9.711127217867,0.8172984819567821
r0,r0,9.985829917867,0.8783978374721049
r7,r7,9.435808167867,0.9230610037782856
r7,r7,9.525274867867,0.9230610037782856
r7,r7,9.695819017867,0.9230610037782856
r7,r7,9.880686105367,0.8984820332793073
r7,r7,9.729690730367,0.9230610037782856
r7,r7,9.949949455367,0.9230610037782856
r7,r7,9.612446992867,0.9230610037782856
r7,r7,9.405508042867,0.9230610037782856
r7,r7,9.997335517867,0.7884615384615384
r7,r7,9.996506905367,0.8270065075921907
r7,r7,9.043663242867,0.9230610037782856
r7,r7,9.110049417867,0.9230610037782856
r7,r7,9.344221967867,0.9230610037782856
r7,r7,9.797948405367,0.9230610037782856
r7,r7,9.566632317867,0.9230610037782856
r7,r7,9.902249092867,0.9230610037782856
r7,r7,9.992192617867,0.9230610037782856
r7,r7,9.999578355367,0.75
r0,r0,9.999215805367,0.75
r0,r0,9.999715792867,0.75
r0,r0,9.563897242867,0.8544869773726642
r0,r0,9.999458630367,0.8270065075921907
r0,r0,9.711127217867,0.8172984819567821
r0,r0,9.985829917867,0.8783978374721049
r7,r7,9.435808167867,0.9230610037782856
r7,r7,9.525274867867,0.9230610037782856
r7,r7,9.695819017867,0.9230610037782856
r7,r7,9.880686105367,0.8984820332793073
r7,r7,9.729690730367,0.9230610037782856
r7,r7,9.949949455367,0.9230610037782856
r7,r7,9.612446992867,0.9230610037782856
r7,r7,9.405508042867,0.9230610037782856
r7,r7,9.997335517867,0.7884615384615384
r7,r7,9.996506905367,0.8270065075921907
r7,r7,9.043663242867,0.9230610037782856
r7,r7,9.110049417867,0.9230610037782856
r7,r7,9.344221967867,0.9230610037782856
r7,r7,9.797948405367,0.9230610037782856
r7,r7,9.566632317867,0.9230610037782856
r7,r7,9.902249092867,0.9230610037782856
r7,r7,9.992192617867,0.9230610037782856
r7,r7,9.999578355367,0.75
r0,r0,9.999215805367,0.75
r0,r0,9.999715792867,0.75
r0,r0,9.563897242867,0.8544869773726642
r0,r0,9.999458630367,0.8270065075921907
r0,r0,9.711127217867,0.8172984819567821
r0,r0,9.985829917867,0.8783978374721049
r7,r7,9.435808167867,0.9230610037782856
r7,r7,9.525274867867,0.9230610037782856
r7,r7,9.695819017867,0.9230610037782856
r7,r7,9.880686105367,0.8984820332793073
r7,r7,9.729690730367,0.9230610037782856
r7,r7,9.949949455367,0.9230610037782856
r7,r7,9.612446992867,0.9230610037782856
r7,r7,9.405508042867,0.9230610037782856
r7,r7,9.997335517867,0.7884615384615384
r7,r7,9.996506905367,0.8270065075921907
r7,r7,9.043663242867,0.9230610037782856
r7,r7,9.110049417867,0.9230610037782856
r7,r7,9.344221967867,0.9230610037782856
r7,r7,9.797948405367,0.9230610037782856
r7,r7,9.566632317867,0.9230610037782856
r7,r7,9.902249092867,0.9230610037782856
r7,r7,9.992192617867,0.9230610037782856
r7,r7,9.999578355367,0.75


==> Figures/raw_data/swapping_1000km_8node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,9.999157892867,0.8270065075921907
r0,r0,9.999815042867,0.75
r0,r0,9.995272142867,0.863459406821828
r0,r0,9.999872192867,0.75
r0,r0,8.506700455367,0.905638197602344
r0,r0,9.999600742867,0.75
r0,r0,9.993643542867,0.8783978374721049
r0,r0,9.999700742867,0.7884615384615384
r7,r7,8.506600455367,0.905638197602344
r7,r7,2.188696417867,0.9230610037782856
r7,r7,9.874700692867,0.8664770157157725
r7,r7,1.088772405367,0.9230610037782856
r7,r7,1.138572905367,0.9230610037782856
r7,r7,9.979957230367,0.9230610037782856
r7,r7,1.681192530367,0.9230610037782856
r7,r7,1.122115567867,0.9230610037782856
r7,r7,9.997685880367,0.75
r7,r7,1.043186242867,0.9230610037782856
r7,r7,1.220002167867,0.9230610037782856
r7,r7,9.992800130367,0.863459406821828
r7,r7,9.561040517867,0.8984820332793073
r7,r7,1.318045780367,0.9230610037782856
r7,r7,9.948615705367,0.8303063270208709
r7,r7,8.218554492867,0.9230610037782856
r7,r7,2.952975867867,0.9230610037782856
r7,r7,9.996243042867,0.7884615384615384
r0,r0,9.997645005367,0.863459406821828
r0,r0,7.670693942867,0.905638197602344
r0,r0,9.998673630367,0.8270065075921907
r0,r0,9.999987942867,0.75
r0,r0,9.998859305367,0.75
r0,r0,9.994930730367,0.8435212005292144
r0,r0,9.609269880367,0.8395935962577555
r0,r0,9.980430555367,0.8880905778758258
r7,r7,9.924687255367,0.8958870540415664
r7,r7,1.335988855367,0.9230610037782856
r7,r7,1.158487342867,0.9230610037782856
r7,r7,9.744399892867,0.8984820332793073
r7,r7,1.133872855367,0.9230610037782856
r7,r7,9.904601430367,0.8664770157157725
r7,r7,9.951215905367,0.75
r7,r7,9.937473005367,0.863459406821828
r7,r7,9.609269880367,0.8395935962577555
r7,r7,9.171564130367,0.9230610037782856
r7,r7,1.047900605367,0.9230610037782856
r7,r7,9.949887355367,0.7884615384615384
r7,r7,2.129010905367,0.9230610037782856
r7,r7,7.670593942867,0.905638197602344
r7,r7,1.274516892867,0.9230610037782856
r7,r7,9.943058755367,0.8270065075921907
r7,r7,2.083196230367,0.9230610037782856
r7,r7,1.118801292867,0.9230610037782856
r7,r7,1.429132342867,0.9230610037782856
r0,r0,9.831928655367,0.8544869773726642
r0,r0,9.999744642867,0.8270065075921907
r0,r0,9.329038080367,0.8880905778758258
r0,r0,6.118935517867,0.905638197602344
r0,r0,9.997716030367,0.8958870540415664
r0,r0,9.991515980367,0.8435212005292144
r0,r0,9.999658930367,0.7884615384615384
r0,r0,9.956915655367,0.8172984819567821
r0,r0,8.825990405367,0.8395935962577555
r7,r7,9.987410105367,0.8270065075921907
r7,r7,8.675146042867,0.9251680219215657
r7,r7,1.105272442867,0.9230610037782856
r7,r7,1.444261467867,0.9230610037782856
r7,r7,9.701556105367,0.8664770157157725
r7,r7,9.983295805367,0.863459406821828
r7,r7,9.977624355367,0.9230610037782856
r7,r7,1.150058592867,0.9230610037782856
r7,r7,9.989010105367,0.7884615384615384
r7,r7,9.508868517867,0.8984820332793073
r7,r7,8.825990405367,0.8395935962577555
r7,r7,1.090900880367,0.9230610037782856
r7,r7,1.031728892867,0.9230610037782856
r7,r7,9.996681555367,0.75
r7,r7,1.130886992867,0.9230610037782856
r7,r7,1.316531392867,0.9230610037782856
r7,r7,9.862043305367,0.8303063270208709
r7,r7,1.998778192867,0.9230610037782856
r7,r7,6.118835517867,0.905638197602344
r0,r0,9.895844105367,0.8880905778758258
r0,r0,9.990216505367,0.8783978374721049
r0,r0,9.999859430367,0.7884615384615384
r0,r0,9.915158717867,0.8748822429447767
r0,r0,9.999759405367,0.863459406821828
r0,r0,9.997945155367,0.8958870540415664
r0,r0,6.110092880367,0.905638197602344
r7,r7,1.021686005367,0.9230610037782856
r7,r7,9.984740617867,0.8958870540415664
r7,r7,1.418403680367,0.9230610037782856
r7,r7,2.861870655367,0.9230610037782856
r7,r7,6.109992880367,0.905638197602344
r7,r7,9.915058717867,0.8748822429447767
r7,r7,1.115272755367,0.9230610037782856
r7,r7,1.312760205367,0.9230610037782856
r7,r7,9.969154780367,0.9230610037782856
r7,r7,9.999040730367,0.75
r7,r7,1.360046230367,0.9230610037782856
r7,r7,9.999140730367,0.7884615384615384
r7,r7,1.148844467867,0.9230610037782856
r7,r7,9.996069280367,0.863459406821828
r7,r7,1.059015042867,0.9230610037782856
r7,r7,9.997683530367,0.8270065075921907
r7,r7,9.943640317867,0.9230610037782856
r7,r7,1.012200342867,0.9230610037782856


==> Figures/raw_data/swapping_1000km_9node_WORKING.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
r0,r0,19.99983912501,0.7884615384615384
r0,r0,19.99902660001,0.8270065075921907
r0,r0,19.99986413751,0.75
r0,r0,19.99770157501,0.863459406821828
r0,r0,19.97125113751,0.8880905778758258
r0,r0,19.50011801251,0.8997115275057712
r0,r0,19.99318900001,0.8783978374721049
r0,r0,19.99985165001,0.75
r0,r0,19.99516403751,0.8958870540415664
r8,r8,19.50001801251,0.8997115275057712
r8,r8,19.98073776251,0.8172984819567821
r8,r8,19.99965058751,0.8958870540415664
r8,r8,19.91137422501,0.8880905778758258
r8,r8,19.99972555001,0.7884615384615384
r0,r0,19.74488017501,0.8544869773726642
r0,r0,19.59875268751,0.8880905778758258
r0,r0,19.91000805001,0.8172984819567821
r0,r0,19.99983463751,0.75
r0,r0,19.97610916251,0.8783978374721049
r0,r0,19.99984715001,0.7884615384615384
r0,r0,14.83638282501,0.9261628489536319
r0,r0,19.99973460001,0.75
r0,r0,19.99983461251,0.863459406821828
r0,r0,19.99708458751,0.863459406821828
r0,r0,19.20654570001,0.8679123182555267
r0,r0,19.99270951251,0.8435212005292144
r8,r8,19.39654537501,0.9166706150228321
r8,r8,19.98432811251,0.8435212005292144
r8,r8,19.87546421251,0.8880905778758258
r8,r8,14.83628282501,0.9261628489536319
r8,r8,19.99965335001,0.8270065075921907
r8,r8,19.96016533751,0.8172984819567821
r8,r8,19.20644570001,0.8679123182555267
r8,r8,19.99986580001,0.75
r0,r0,19.99538966251,0.8435212005292144
r0,r0,19.99956473751,0.8270065075921907
r0,r0,19.86136232501,0.8172984819567821
r0,r0,19.18565048751,0.9166706150228321
r0,r0,19.99970230001,0.75
r0,r0,19.99977726251,0.75
r0,r0,19.72850996251,0.8880905778758258
r0,r0,19.98310197501,0.8783978374721049
r0,r0,18.52084986251,0.9261628489536319
r8,r8,19.35678751251,0.8880905778758258
r8,r8,19.99964705001,0.75
r8,r8,19.99999707501,0.8270065075921907
r8,r8,19.92364593751,0.8172984819567821
r8,r8,19.99993452501,0.9230610037782856
r8,r8,19.73555571251,0.8544869773726642
r8,r8,18.52074986251,0.9261628489536319
r0,r0,19.99984285001,0.863459406821828
r0,r0,19.99995538751,0.75
r0,r0,19.99961782501,0.75
r0,r0,19.86089035001,0.8544869773726642
r0,r0,19.68596250001,0.8880905778758258
r0,r0,17.54117518751,0.8679123182555267
r0,r0,19.99401772501,0.863459406821828
r0,r0,19.91856641251,0.8172984819567821
r8,r8,19.99746648751,0.8958870540415664
r8,r8,17.54107518751,0.8679123182555267
r8,r8,19.91706637501,0.8544869773726642
r8,r8,18.86376313751,0.9166706150228321
r8,r8,19.99985397501,0.75
r8,r8,19.99960402501,0.8270065075921907
r8,r8,19.99960411251,0.75
r8,r8,19.92527808751,0.8783978374721049
r8,r8,19.95291592501,0.8435212005292144
r8,r8,19.57176037501,0.9166706150228321


==> Figures/raw_data/swapping_5node_1000km.csv <==
Router Name,Node Seed,Entanglement Time (ps),Fidelity
Static Router,Static Seed,12345.678,0.99
r0,2,1.99993751251,0.9230610037782856
r0,2,1.99960003751,0.7884615384615384
r0,2,1.98519958751,0.8471202566996011
r0,2,1.99963751251,0.75
r0,2,1.99121226251,0.8094395358613673
r0,2,1.92006052501,0.923342565518971
r0,2,1.97188667501,0.7889112722762472
r0,2,1.99986255001,0.7884615384615384
r0,2,1.99992501251,0.75
r1,1,1.99992501251,0.75
r1,1,1.99996255001,0.8270065075921907
r1,1,1.99963751251,0.75
r1,1,1.99983751251,0.9230610037782856
r1,1,1.99623741251,0.9230610037782856
r1,1,1.99961246251,0.75
r1,1,1.99978743751,0.7884615384615384
r1,1,1.99696243751,0.863459406821828
r1,1,1.99996242501,0.863459406821828
r1,1,1.95168636251,0.9230610037782856
r1,1,1.65042890001,0.9230610037782856
r1,1,1.21381776251,0.9230610037782856
r2,5,1.21371776251,0.9230610037782856
r2,5,1.98509958751,0.8471202566996011
r2,5,1.99613741251,0.9230610037782856
r2,5,1.99961246251,0.75
r2,5,1.99986242501,0.863459406821828
r2,5,1.95158636251,0.9230610037782856
r2,5,1.99121226251,0.8094395358613673
r2,5,1.65032890001,0.9230610037782856
r2,5,1.99686243751,0.863459406821828
r2,5,1.99968743751,0.7884615384615384
r2,5,1.99988617501,0.75
r2,5,1.99984996251,0.75
r2,5,1.99991242501,0.75
r2,5,1.76739261251,0.9230610037782856
r2,5,1.99996238751,0.9230610037782856
r2,5,1.99673490001,0.8471202566996011
r2,5,1.98432210001,0.9112809216622081
r2,5,1.99960997501,0.75
r2,5,1.99984746251,0.7884615384615384
r3,4,1.99984996251,0.75
r3,4,1.99988617501,0.75
r3,4,1.99986238751,0.9230610037782856
r3,4,1.99991242501,0.75
r3,4,1.99974746251,0.7884615384615384
r3,4,1.99960997501,0.75
r3,4,1.76729261251,0.9230610037782856
r3,4,1.99973500001,0.75
r3,4,1.99982252501,0.7884615384615384
r3,4,1.99986006251,0.75
r3,4,1.99980997501,0.75
r3,4,1.99924746251,0.8270065075921907
r3,4,1.99987250001,0.75
r3,4,1.99981002501,0.75
r3,4,1.99977252501,0.75
r3,4,1.99878495001,0.8958870540415664
r4,3,1.99980997501,0.75
r4,3,1.99972252501,0.7884615384615384
r4,3,1.99914746251,0.8270065075921907
r4,3,1.99868495001,0.8958870540415664
r4,3,1.99663490001,0.8471202566996011
r4,3,1.97188667501,0.7889112722762472
r4,3,1.98422210001,0.9112809216622081
r4,3,1.99987250001,0.75
r4,3,1.99981002501,0.75
r4,3,1.91996052501,0.923342565518971
r4,3,1.99986006251,0.75
r4,3,1.99997252501,0.7884615384615384
Static Router,Static Seed,12345.678,0.99
r0,3,1.99932528751,0.8958870540415664
r0,3,1.99602518751,0.8815989929372735
r0,3,1.99975032501,0.8270065075921907
r0,3,1.91669812501,0.923342565518971
r0,3,1.99981281251,0.7884615384615384
r0,3,1.97056202501,0.7889112722762472
r0,3,1.99982538751,0.75
r0,3,1.99975031251,0.75
r0,3,1.99971285001,0.75
r1,2,1.99995031251,0.7884615384615384
r1,2,1.99922528751,0.8958870540415664
r1,2,1.99982538751,0.75
r1,2,1.99965032501,0.8270065075921907
r1,2,1.99971281251,0.7884615384615384
r1,2,1.99991278751,0.7884615384615384
r1,2,1.99997533751,0.75
r1,2,1.99967532501,0.8270065075921907
r1,2,1.99975031251,0.8958870540415664
r1,2,1.99963785001,0.75
r1,2,1.99657518751,0.9230610037782856
r1,2,1.99991257501,0.75
r1,2,1.93968618751,0.9230610037782856
r1,2,1.66150413751,0.9230610037782856
r1,2,1.24163122501,0.9230610037782856
r2,2,1.99997533751,0.75
r2,2,1.99647518751,0.9230610037782856
r2,2,1.99981278751,0.7884615384615384
r2,2,1.99957532501,0.8270065075921907
r2,2,1.99965031251,0.8958870540415664
r2,2,1.99963785001,0.75
r2,2,1.93958618751,0.9230610037782856
r2,2,1.66140413751,0.9230610037782856
r2,2,1.99592518751,0.8815989929372735
r2,2,1.99991257501,0.75
r2,2,1.24153122501,0.9230610037782856
r2,2,1.99968782501,0.7884615384615384
r2,2,1.98873566251,0.9112809216622081
r2,2,1.99998592501,0.7884615384615384
r2,2,1.99974843751,0.75
r2,2,1.99753587501,0.9230610037782856
r2,2,1.97116212501,0.9230610037782856
r2,2,1.99462330001,0.8094395358613673
r2,2,1.99886090001,0.863459406821828
r2,2,1.99991096251,0.75
r2,2,1.99997346251,0.75
r2,2,1.99993788751,0.75
r3,4,1.99743587501,0.9230610037782856
r3,4,1.99997346251,0.75
r3,4,1.99876090001,0.863459406821828
r3,4,1.99988592501,0.7884615384615384
r3,4,1.99958782501,0.7884615384615384
r3,4,1.99993788751,0.75
r3,4,1.99974843751,0.75
r3,4,1.97106212501,0.9230610037782856
r3,4,1.99991096251,0.75
r3,4,1.99976095001,0.75
r3,4,1.99984843751,0.75
r3,4,1.99999843751,0.9230610037782856
r3,4,1.99996095001,0.7884615384615384
r3,4,1.99962347501,0.7884615384615384
r4,4,1.98863566251,0.9112809216622081
r4,4,1.99976095001,0.75
r4,4,1.91659812501,0.923342565518971
r4,4,1.99989843751,0.9230610037782856
r4,4,1.99462330001,0.8094395358613673
r4,4,1.99984843751,0.75
r4,4,1.99952347501,0.7884615384615384
r4,4,1.99986095001,0.7884615384615384
r4,4,1.97056202501,0.7889112722762472
Static Router,Static Seed,12345.678,0.99
r0,5,1.99930028751,0.8270065075921907
r0,5,1.97518725001,0.7889112722762472
r0,5,1.99976282501,0.75
r0,5,1.92403603751,0.923342565518971
r0,5,1.99981275001,0.8815989929372735
r0,5,1.99980028751,0.75
r0,5,1.99993777501,0.75
r1,1,1.99980028751,0.75
r1,1,1.99920028751,0.8270065075921907
r1,1,1.99976282501,0.75
r1,1,1.99993777501,0.75
r1,1,1.99997527501,0.75
r1,1,1.99862522501,0.8958870540415664
r1,1,1.99935026251,0.8270065075921907
r1,1,1.99977555001,0.75
r1,1,1.99947537501,0.75
r1,1,1.80087030001,0.9230610037782856
r1,1,1.26586956251,0.9230610037782856
r2,4,1.99925026251,0.8270065075921907
r2,4,1.99971275001,0.8815989929372735
r2,4,1.80077030001,0.9230610037782856
r2,4,1.26576956251,0.9230610037782856
r2,4,1.99997527501,0.75
r2,4,1.99852522501,0.8958870540415664
r2,4,1.99997555001,0.7884615384615384
r2,4,1.98854650001,0.9112809216622081
r2,4,1.99932536251,0.75
r2,4,1.99999751251,0.863459406821828
r2,4,1.99827530001,0.8958870540415664
r2,4,1.99985925001,0.8471202566996011
r2,4,1.99992536251,0.75
r3,4,1.99932536251,0.75
r3,4,1.99817530001,0.8958870540415664
r3,4,1.99992536251,0.75
r3,4,1.99989751251,0.863459406821828
r3,4,1.99998427501,0.7884615384615384
r3,4,1.99989676251,0.75
r3,4,1.99992176251,0.8270065075921907
r3,4,1.99889673751,0.8270065075921907
r4,5,1.99879673751,0.8270065075921907
r4,5,1.92393603751,0.923342565518971
r4,5,1.99989676251,0.75
r4,5,1.99975925001,0.8471202566996011
r4,5,1.97518725001,0.7889112722762472
r4,5,1.98844650001,0.9112809216622081
r4,5,1.99982176251,0.8270065075921907
r4,5,1.99988427501,0.7884615384615384
Static Router,Static Seed,12345.678,0.99
r0,5,1.91657302501,0.923342565518971
r0,5,1.97077446251,0.7889112722762472
r0,5,1.99928763751,0.863459406821828
r0,5,1.99622503751,0.8815989929372735
r0,5,1.99856265001,0.8958870540415664
r0,5,1.99976262501,0.7884615384615384
r0,5,1.99998765001,0.75
r0,5,1.99985017501,0.75
r1,1,1.99918763751,0.863459406821828
r1,1,1.99966262501,0.7884615384615384
r1,1,1.99985017501,0.75
r1,1,1.99998765001,0.75
r1,1,1.99846265001,0.8958870540415664
r1,1,1.99990021251,0.75
r1,1,1.99936261251,0.7884615384615384
r1,1,1.99997517501,0.75
r1,1,1.99955015001,0.8958870540415664
r1,1,1.99683760001,0.9230610037782856
r1,1,1.99985016251,0.7884615384615384
r1,1,1.99987520001,0.75
r1,1,1.99998768751,0.75
r1,1,1.85404631251,0.9230610037782856
r1,1,1.16910438751,0.9230610037782856
r2,4,1.99945015001,0.8958870540415664
r2,4,1.85394631251,0.9230610037782856
r2,4,1.99997517501,0.75
r2,4,1.99990021251,0.75
r2,4,1.99987520001,0.75
r2,4,1.99998768751,0.75
r2,4,1.16900438751,0.9230610037782856
r2,4,1.99612503751,0.8815989929372735
r2,4,1.99673760001,0.9230610037782856
r2,4,1.99995016251,0.8270065075921907
r2,4,1.99959867501,0.7884615384615384
r2,4,1.99997367501,0.75
r2,4,1.99953616251,0.75
r2,4,1.99979851251,0.75
r2,4,1.99987365001,0.75
r2,4,1.99854846251,0.8471202566996011
r2,4,1.99917348751,0.863459406821828
r2,4,1.98569825001,0.9112809216622081
r2,4,1.99983600001,0.75
r3,2,1.99983600001,0.75
r3,2,1.99907348751,0.863459406821828
r3,2,1.99997367501,0.75
r3,2,1.99999851251,0.7884615384615384
r3,2,1.99987365001,0.75
r3,2,1.99949867501,0.7884615384615384
r3,2,1.99883505001,0.8958870540415664
r3,2,1.99941008751,0.8270065075921907
r3,2,1.99997260001,0.75
r3,2,1.99983515001,0.75
r3,2,1.99982357501,0.75
r3,2,1.99948506251,0.7884615384615384
r4,3,1.99844846251,0.8471202566996011
r4,3,1.99982357501,0.75
r4,3,1.97077446251,0.7889112722762472
r4,3,1.99997260001,0.75
r4,3,1.98559825001,0.9112809216622081
r4,3,1.99873505001,0.8958870540415664
r4,3,1.99938506251,0.7884615384615384
r4,3,1.99931008751,0.8270065075921907
r4,3,1.91647302501,0.923342565518971
r4,3,1.99983515001,0.75

